Digging into Axion Physics with (Baby)IAXO

Dark Matter searches have been ongoing for three decades; the lack of a positive discovery of the main candidate, the WIMP, after dedicated efforts, has put axions and axion-like-particles in the spotlight. The three main techniques employed to search for them complement each other well in covering a wide range in the parameter space defined by the axion decay constant and the axion mass. The International AXion Observatory (IAXO) is an international collaboration planning to build the fourth generation axion helioscope, with an unparalleled expected sensitivity and discovery potential. The distinguishing characteristic of IAXO is that it will feature an axion-specific magnet, with a large axion-sensitive cross-section, and will be equipped with x-ray focusing devices and detectors that have been developed for axion physics. In this paper, we review aspects that motivate IAXO and its prototype, BabyIAXO, in the axion and ALPs landscape. As part of this Special Issue, some emphasis is given on the Spanish participation in the project, of which CAPA is a strong promoter

==> figs/axion_flux/LP.dat <==
# Spectral flux over full solar volume by SolarAxionFlux v0.9.
# Columns: energy values [keV] | axion flux [cm^-2 s^-1 keV^-1]
1.00000000e-03 2.10656425e+03
1.00600000e-03 2.28095037e+03
1.01203600e-03 2.45507143e+03
1.01810822e-03 2.62726355e+03
1.02421687e-03 2.79536218e+03
1.03036217e-03 2.95884348e+03
1.03654434e-03 3.11664384e+03
1.04276361e-03 3.26958041e+03
1.04902019e-03 3.41786365e+03
1.05531431e-03 3.56221311e+03
1.06164619e-03 3.70374053e+03
1.06801607e-03 3.84180548e+03
1.07442417e-03 3.97815439e+03
1.08087071e-03 4.11298589e+03
1.08735594e-03 4.24757795e+03
1.09388007e-03 4.38169704e+03
1.10044335e-03 4.51542437e+03
1.10704601e-03 4.65016157e+03
1.11368829e-03 4.78538361e+03
1.12037042e-03 4.92051274e+03
1.12709264e-03 5.05834677e+03
1.13385520e-03 5.19524109e+03
1.14065833e-03 5.33458482e+03
1.14750228e-03 5.47590198e+03
1.15438729e-03 5.61881257e+03
1.16131362e-03 5.76483914e+03
1.16828150e-03 5.91296972e+03
1.17529119e-03 6.06333545e+03
1.18234293e-03 6.21486975e+03
1.18943699e-03 6.37071620e+03
1.19657361e-03 6.52782420e+03
1.20375305e-03 6.68770036e+03
1.21097557e-03 6.85061125e+03
1.21824143e-03 7.01553666e+03
1.22555088e-03 7.18443721e+03
1.23290418e-03 7.35734873e+03
1.24030161e-03 7.53346703e+03
1.24774342e-03 7.71230356e+03
1.25522988e-03 7.89234985e+03
1.26276126e-03 8.08129121e+03
1.27033782e-03 8.27058731e+03
1.27795985e-03 8.46394279e+03
1.28562761e-03 8.66093954e+03
1.29334137e-03 8.86222179e+03
1.30110142e-03 9.06687726e+03
1.30890803e-03 9.27656727e+03
1.31676148e-03 9.48968970e+03
1.32466205e-03 9.70878307e+03
1.33261002e-03 9.92977031e+03
1.34060568e-03 1.01554328e+04
1.34864931e-03 1.03851906e+04
1.35674121e-03 1.06203409e+04
1.36488166e-03 1.08584472e+04
1.37307095e-03 1.11013570e+04
1.38130937e-03 1.13477852e+04
1.38959723e-03 1.15982916e+04
1.39793481e-03 1.18531480e+04
1.40632242e-03 1.21119754e+04
1.41476036e-03 1.23762384e+04
1.42324892e-03 1.26445922e+04
1.43178841e-03 1.29205789e+04
1.44037914e-03 1.31967512e+04
1.44902142e-03 1.34814079e+04
1.45771555e-03 1.37680460e+04
1.46646184e-03 1.40615139e+04
1.47526061e-03 1.43611805e+04
1.48411217e-03 1.46637533e+04
1.49301685e-03 1.49739111e+04
1.50197495e-03 1.52893847e+04
1.51098680e-03 1.56071172e+04
1.52005272e-03 1.59309370e+04
1.52917303e-03 1.62587021e+04
1.53834807e-03 1.65919915e+04
1.54757816e-03 1.69292348e+04
1.55686363e-03 1.72732558e+04
1.56620481e-03 1.76238761e+04
1.57560204e-03 1.79776446e+04
1.58505565e-03 1.83407114e+04
1.59456599e-03 1.87069659e+04
1.60413338e-03 1.90759420e+04
1.61375818e-03 1.94482119e+04
1.62344073e-03 1.98282694e+04
1.63318138e-03 2.02090911e+04
1.64298047e-03 2.05954080e+04
1.65283835e-03 2.09905383e+04
1.66275538e-03 2.13881341e+04
1.67273191e-03 2.17933804e+04
1.68276830e-03 2.22015464e+04
1.69286491e-03 2.26122374e+04
1.70302210e-03 2.30268270e+04
1.71324023e-03 2.34444392e+04
1.72351968e-03 2.38655882e+04
1.73386079e-03 2.42915001e+04
1.74426396e-03 2.47227071e+04
1.75472954e-03 2.51565251e+04
1.76525792e-03 2.55977183e+04
1.77584947e-03 2.60433768e+04
1.78650456e-03 2.64884894e+04
1.79722359e-03 2.69352267e+04
1.80800693e-03 2.73869678e+04
1.81885497e-03 2.78403357e+04
1.82976810e-03 2.82995620e+04
1.84074671e-03 2.87600965e+04
1.85179119e-03 2.92228836e+04
1.86290194e-03 2.96812183e+04
1.87407935e-03 3.01400004e+04
1.88532383e-03 3.05970182e+04
1.89663577e-03 3.10570993e+04
1.90801558e-03 3.15148384e+04
1.91946368e-03 3.19768886e+04
1.93098046e-03 3.24386445e+04
1.94256634e-03 3.29031524e+04
1.95422174e-03 3.33638647e+04
1.96594707e-03 3.38235507e+04
1.97774275e-03 3.42813581e+04
1.98960921e-03 3.47315097e+04
2.00154687e-03 3.51797942e+04
2.01355615e-03 3.56214451e+04
2.02563748e-03 3.60581728e+04
2.03779131e-03 3.64898297e+04
2.05001806e-03 3.69146146e+04
2.06231817e-03 3.73357691e+04
2.07469207e-03 3.77483329e+04
2.08714023e-03 3.81584666e+04
2.09966307e-03 3.85548350e+04
2.11226105e-03 3.89553642e+04
2.12493461e-03 3.93357954e+04
2.13768422e-03 3.97044786e+04
2.15051033e-03 4.00628274e+04
2.16341339e-03 4.04140091e+04
2.17639387e-03 4.07530277e+04
2.18945223e-03 4.10805144e+04
2.20258894e-03 4.13897822e+04
2.21580448e-03 4.16811707e+04
2.22909931e-03 4.19608675e+04
2.24247390e-03 4.22255369e+04
2.25592874e-03 4.24766492e+04
2.26946432e-03 4.27112605e+04
2.28308110e-03 4.29217452e+04
2.29677959e-03 4.31133480e+04
2.31056027e-03 4.32769095e+04
2.32442363e-03 4.34125943e+04
2.33837017e-03 4.35244743e+04
2.35240039e-03 4.36135068e+04
2.36651479e-03 4.36828003e+04
2.38071388e-03 4.37308792e+04
2.39499817e-03 4.37525575e+04
2.40936815e-03 4.37471123e+04
2.42382436e-03 4.37150324e+04
2.43836731e-03 4.36565459e+04
2.45299751e-03 4.35643022e+04
2.46771550e-03 4.34422513e+04
2.48252179e-03 4.32815478e+04
2.49741692e-03 4.30826505e+04
2.51240142e-03 4.28432941e+04
2.52747583e-03 4.25699553e+04
2.54264069e-03 4.22624135e+04
2.55789653e-03 4.19184721e+04
2.57324391e-03 4.15355061e+04
2.58868337e-03 4.11157791e+04
2.60421547e-03 4.06606516e+04
2.61984077e-03 4.01704303e+04
2.63555981e-03 3.96447166e+04
2.65137317e-03 3.90731212e+04
2.66728141e-03 3.84630416e+04
2.68328510e-03 3.78060051e+04
2.69938481e-03 3.71026287e+04
2.71558112e-03 3.63661856e+04
2.73187460e-03 3.55923723e+04
2.74826585e-03 3.47868775e+04
2.76475545e-03 3.39461665e+04
2.78134398e-03 3.30385051e+04
2.79803204e-03 3.20961022e+04
2.81482024e-03 3.11283797e+04
2.83170916e-03 3.01453439e+04
2.84869941e-03 2.91137328e+04
2.86579161e-03 2.80244094e+04
2.88298636e-03 2.69204835e+04
2.90028428e-03 2.58068560e+04
2.91768598e-03 2.46592098e+04
2.93519210e-03 2.34730292e+04
2.95280325e-03 2.22675895e+04
2.97052007e-03 2.10538585e+04
2.98834319e-03 1.98307924e+04
3.00627325e-03 1.85970188e+04
3.02431089e-03 1.73686474e+04
3.04245675e-03 1.61618150e+04
3.06071150e-03 1.49564844e+04
3.07907576e-03 1.37593026e+04
3.09755022e-03 1.25797509e+04
3.11613552e-03 1.14272826e+04
3.13483233e-03 1.03126719e+04
3.15364133e-03 9.24918861e+03
3.17256318e-03 8.24464679e+03
3.19159855e-03 7.30428866e+03
3.21074815e-03 6.43394045e+03
3.23001263e-03 5.63966097e+03
3.24939271e-03 4.73402214e+03
3.26888907e-03 4.22876785e+03
3.28850240e-03 3.76857236e+03
3.30823342e-03 3.37079708e+03
3.32808282e-03 3.03630328e+03
3.34805131e-03 2.76887984e+03
3.36813962e-03 2.55233547e+03
3.38834846e-03 2.37252919e+03
3.40867855e-03 2.21923085e+03
3.42913062e-03 2.08599891e+03
3.44970540e-03 1.96843075e+03
3.47040364e-03 1.86274767e+03
3.49122606e-03 1.76739117e+03
3.51217341e-03 1.68063993e+03
3.53324646e-03 1.60001739e+03
3.55444593e-03 1.52568362e+03
3.57577261e-03 1.45651994e+03
3.59722725e-03 1.39167124e+03
3.61881061e-03 1.33079497e+03
3.64052347e-03 1.27322721e+03
3.66236661e-03 1.21867610e+03
3.68434081e-03 1.16673737e+03
3.70644686e-03 1.11731274e+03
3.72868554e-03 1.06999295e+03
3.75105765e-03 1.02459323e+03
3.77356400e-03 9.80995462e+02
3.79620538e-03 9.39526024e+02
3.81898261e-03 8.98659697e+02
3.84189651e-03 8.57683710e+02
3.86494789e-03 8.21800831e+02
3.88813758e-03 7.85090474e+02
3.91146640e-03 7.49548333e+02
3.93493520e-03 7.14856512e+02
3.95854481e-03 6.81449417e+02
3.98229608e-03 6.48834204e+02
4.00618986e-03 6.16961375e+02
4.03022700e-03 5.86116297e+02
4.05440836e-03 5.56140964e+02
4.07873481e-03 5.26671703e+02
4.10320722e-03 4.98059098e+02
4.12782646e-03 4.70215634e+02
4.15259342e-03 4.43310839e+02
4.17750898e-03 4.16902261e+02
4.20257403e-03 3.91160681e+02
4.22778948e-03 3.66138272e+02
4.25315621e-03 3.42051152e+02
4.27867515e-03 3.18554367e+02
4.30434720e-03 2.95743510e+02
4.33017329e-03 2.73777794e+02
4.35615433e-03 2.52540363e+02
4.38229125e-03 2.32084763e+02
4.40858500e-03 2.12461211e+02
4.43503651e-03 1.93573589e+02
4.46164673e-03 1.75473103e+02
4.48841661e-03 1.58120224e+02
4.51534711e-03 1.41983314e+02
4.54243919e-03 1.26504614e+02
4.56969383e-03 1.11855804e+02
4.59711199e-03 9.80259131e+01
4.62469466e-03 8.56181876e+01
4.65244283e-03 7.34077171e+01
4.68035749e-03 6.26015251e+01
4.70843963e-03 5.26245118e+01
4.73669027e-03 4.35091577e+01
4.76511041e-03 3.54518283e+01
4.79370107e-03 2.82694057e+01
4.82246328e-03 2.20311644e+01
4.85139806e-03 1.65247139e+01
4.88050645e-03 0.00000000e+00
4.90978949e-03 0.00000000e+00
4.93924822e-03 0.00000000e+00
4.96888371e-03 0.00000000e+00
4.99869701e-03 0.00000000e+00
5.02868920e-03 0.00000000e+00
5.05886133e-03 0.00000000e+00
5.08921450e-03 0.00000000e+00
5.11974979e-03 0.00000000e+00
5.15046828e-03 0.00000000e+00
5.18137109e-03 0.00000000e+00
5.21245932e-03 0.00000000e+00
5.24373408e-03 0.00000000e+00
5.27519648e-03 0.00000000e+00
5.30684766e-03 0.00000000e+00
5.33868875e-03 0.00000000e+00
5.37072088e-03 0.00000000e+00
5.40294520e-03 0.00000000e+00
5.43536288e-03 0.00000000e+00
5.46797505e-03 0.00000000e+00
5.50078290e-03 0.00000000e+00
5.53378760e-03 0.00000000e+00
5.56699033e-03 0.00000000e+00
5.60039227e-03 0.00000000e+00
5.63399462e-03 0.00000000e+00
5.66779859e-03 0.00000000e+00
5.70180538e-03 0.00000000e+00
5.73601621e-03 0.00000000e+00
5.77043231e-03 0.00000000e+00
5.80505490e-03 0.00000000e+00
5.83988523e-03 0.00000000e+00
5.87492455e-03 0.00000000e+00
5.91017409e-03 0.00000000e+00
5.94563514e-03 0.00000000e+00
5.98130895e-03 0.00000000e+00
6.01719680e-03 0.00000000e+00
6.05329998e-03 0.00000000e+00
6.08961978e-03 0.00000000e+00
6.12615750e-03 0.00000000e+00
6.16291445e-03 0.00000000e+00
6.19989193e-03 0.00000000e+00
6.23709128e-03 0.00000000e+00
6.27451383e-03 0.00000000e+00
6.31216091e-03 0.00000000e+00
6.35003388e-03 0.00000000e+00
6.38813408e-03 0.00000000e+00
6.42646289e-03 0.00000000e+00
6.46502167e-03 0.00000000e+00
6.50381180e-03 0.00000000e+00
6.54283467e-03 0.00000000e+00
6.58209167e-03 0.00000000e+00
6.62158422e-03 0.00000000e+00
6.66131373e-03 0.00000000e+00
6.70128161e-03 0.00000000e+00
6.74148930e-03 0.00000000e+00
6.78193824e-03 0.00000000e+00
6.82262987e-03 0.00000000e+00
6.86356565e-03 0.00000000e+00
6.90474704e-03 0.00000000e+00
6.94617552e-03 0.00000000e+00
6.98785258e-03 0.00000000e+00
7.02977969e-03 0.00000000e+00
7.07195837e-03 0.00000000e+00
7.11439012e-03 0.00000000e+00
7.15707646e-03 0.00000000e+00
7.20001892e-03 0.00000000e+00
7.24321903e-03 0.00000000e+00
7.28667835e-03 0.00000000e+00
7.33039842e-03 0.00000000e+00
7.37438081e-03 0.00000000e+00
7.41862709e-03 0.00000000e+00
7.46313885e-03 0.00000000e+00
7.50791769e-03 0.00000000e+00
7.55296519e-03 0.00000000e+00
7.59828298e-03 0.00000000e+00
7.64387268e-03 0.00000000e+00
7.68973592e-03 0.00000000e+00
7.73587433e-03 0.00000000e+00
7.78228958e-03 0.00000000e+00
7.82898332e-03 0.00000000e+00
7.87595722e-03 0.00000000e+00
7.92321296e-03 0.00000000e+00
7.97075224e-03 0.00000000e+00
8.01857675e-03 0.00000000e+00
8.06668821e-03 0.00000000e+00
8.11508834e-03 0.00000000e+00
8.16377887e-03 0.00000000e+00
8.21276155e-03 0.00000000e+00
8.26203811e-03 0.00000000e+00
8.31161034e-03 0.00000000e+00
8.36148001e-03 0.00000000e+00
8.41164889e-03 0.00000000e+00
8.46211878e-03 0.00000000e+00
8.51289149e-03 0.00000000e+00
8.56396884e-03 0.00000000e+00
8.61535265e-03 0.00000000e+00
8.66704477e-03 0.00000000e+00
8.71904704e-03 0.00000000e+00
8.77136132e-03 0.00000000e+00
8.82398949e-03 0.00000000e+00
8.87693342e-03 0.00000000e+00
8.93019503e-03 0.00000000e+00
8.98377620e-03 0.00000000e+00
9.03767885e-03 0.00000000e+00
9.09190493e-03 0.00000000e+00
9.14645636e-03 0.00000000e+00
9.20133509e-03 0.00000000e+00
9.25654310e-03 0.00000000e+00
9.31208236e-03 0.00000000e+00
9.36795486e-03 0.00000000e+00
9.42416259e-03 0.00000000e+00
9.48070756e-03 0.00000000e+00
9.53759181e-03 0.00000000e+00
9.59481736e-03 3.24926520e+05
9.65238626e-03 3.91526852e+05
9.71030058e-03 4.64900169e+05
9.76856238e-03 5.48075302e+05
9.82717376e-03 6.39400579e+05
9.88613680e-03 7.43896558e+05
9.94545362e-03 8.59796388e+05
1.00051263e-02 9.87443919e+05
1.00651571e-02 1.13994247e+06
1.01255480e-02 1.31365449e+06
1.01863013e-02 1.51780423e+06
1.02474191e-02 1.76300858e+06
1.03089037e-02 2.06516823e+06
1.03707571e-02 2.44859088e+06
1.04329816e-02 2.95435545e+06
1.04955795e-02 3.66213314e+06
1.05585530e-02 4.73782071e+06
1.06219043e-02 6.65199918e+06
1.06856357e-02 1.08609356e+07
1.07497495e-02 1.91971440e+07
1.08142480e-02 3.15072961e+07
1.08791335e-02 4.70792240e+07
1.09444083e-02 6.47526238e+07
1.10100748e-02 8.34203212e+07
1.10761352e-02 1.00557044e+08
1.11425920e-02 1.16756928e+08
1.12094476e-02 1.30803017e+08
1.12767043e-02 1.41517552e+08
1.13443645e-02 1.50152552e+08
1.14124307e-02 1.56208620e+08
1.14809053e-02 1.56873887e+08
1.15497907e-02 1.55508891e+08
1.16190895e-02 1.52055164e+08
1.16888040e-02 1.44404468e+08
1.17589368e-02 1.32395540e+08
1.18294904e-02 1.21124710e+08
1.19004674e-02 1.07168381e+08
1.19718702e-02 9.13857712e+07
1.20437014e-02 7.50066351e+07
1.21159636e-02 5.89185651e+07
1.21886594e-02 4.36114629e+07
1.22617913e-02 3.02476363e+07
1.23353621e-02 1.91154250e+07
1.24093743e-02 1.10724644e+07
1.24838305e-02 6.70723980e+06
1.25587335e-02 4.80914921e+06
1.26340859e-02 3.78379867e+06
1.27098904e-02 3.10237936e+06
1.27861498e-02 2.59583700e+06
1.28628667e-02 2.19614677e+06
1.29400439e-02 1.86415730e+06
1.30176841e-02 1.58074894e+06
1.30957902e-02 1.33235430e+06
1.31743650e-02 1.11437802e+06
1.32534112e-02 9.17518978e+05
1.33329316e-02 7.43430466e+05
1.34129292e-02 5.92071190e+05
1.34934068e-02 4.55076208e+05
1.35743672e-02 3.43072448e+05
1.36558134e-02 2.45662617e+05
1.37377483e-02 1.67381415e+05
1.38201748e-02 1.04260833e+05
1.39030958e-02 6.04749925e+04
1.39865144e-02 3.02178393e+04
1.40704335e-02 1.16628507e+04
1.41548561e-02 2.64204241e+03
1.42397852e-02 5.04289569e+00
1.43252240e-02 6.92403984e+00
1.44111753e-02 9.52500066e+00
1.44976424e-02 1.30709318e+01
1.45846282e-02 1.77649886e+01
1.46721360e-02 2.41511990e+01
1.47601688e-02 3.26818904e+01
1.48487298e-02 4.39715096e+01
1.49378222e-02 5.90258061e+01
1.50274491e-02 7.85918743e+01
1.51176138e-02 1.04733686e+02
1.52083195e-02 1.38371466e+02
1.52995694e-02 1.82889004e+02
1.53913668e-02 2.40013895e+02
1.54837150e-02 3.12348326e+02
1.55766173e-02 4.07037206e+02
1.56700770e-02 5.26015532e+02
1.57640975e-02 6.75936008e+02
1.58586821e-02 8.71512646e+02
1.59538342e-02 1.11593212e+03
1.60495572e-02 1.41576278e+03
1.61458545e-02 1.79253269e+03
1.62427296e-02 2.25952567e+03
1.63401860e-02 2.84857885e+03
1.64382271e-02 3.55233281e+03
1.65368565e-02 4.44084857e+03
1.66360776e-02 5.49829538e+03
1.67358941e-02 6.85132960e+03
1.68363095e-02 8.46298156e+03
1.69373273e-02 1.03756662e+04
1.70389513e-02 1.27963661e+04
1.71411850e-02 1.55226882e+04
1.72440321e-02 1.89653168e+04
1.73474963e-02 2.30376466e+04
1.74515813e-02 2.77396703e+04
1.75562908e-02 3.36724562e+04
1.76616285e-02 4.04041923e+04
1.77675983e-02 4.84152117e+04
1.78742039e-02 5.80619691e+04
1.79814491e-02 6.93089334e+04
1.80893378e-02 8.24713130e+04
1.81978738e-02 9.76535338e+04
1.83070611e-02 1.16008457e+05
1.84169034e-02 1.36668491e+05
1.85274048e-02 1.60610828e+05
1.86385693e-02 1.89233617e+05
1.87504007e-02 2.23177859e+05
1.88629031e-02 2.60542168e+05
1.89760805e-02 3.03256077e+05
1.90899370e-02 3.55185586e+05
1.92044766e-02 4.11680959e+05
1.93197035e-02 4.76455498e+05
1.94356217e-02 5.53251718e+05
1.95522354e-02 6.38123122e+05
1.96695488e-02 7.33776693e+05
1.97875661e-02 8.49715580e+05
1.99062915e-02 9.74515918e+05
2.00257293e-02 1.11590787e+06
2.01458836e-02 1.28216520e+06
2.02667590e-02 1.46359921e+06
2.03883595e-02 1.66634925e+06
2.05106897e-02 1.90226147e+06
2.06337538e-02 2.16008029e+06
2.07575563e-02 2.44722517e+06
2.08821017e-02 2.77429714e+06
2.10073943e-02 3.14906570e+06
2.11334386e-02 3.54474683e+06
2.12602393e-02 4.01201518e+06
2.13878007e-02 4.50390875e+06
2.15161275e-02 5.09162032e+06
2.16452243e-02 5.68490655e+06
2.17750956e-02 6.40978815e+06
2.19057462e-02 7.19341395e+06
2.20371807e-02 8.01451634e+06
2.21694038e-02 8.96545115e+06
2.23024202e-02 9.98821886e+06
2.24362347e-02 1.11124264e+07
2.25708521e-02 1.23840643e+07
2.27062772e-02 1.37197542e+07
2.28425149e-02 1.52676600e+07
2.29795700e-02 1.69597426e+07
2.31174474e-02 1.86934988e+07
2.32561521e-02 2.07921022e+07
2.33956890e-02 2.30372473e+07
2.35360631e-02 2.52373049e+07
2.36772795e-02 2.78874638e+07
2.38193432e-02 3.06528646e+07
2.39622592e-02 3.38201252e+07
2.41060328e-02 3.70842213e+07
2.42506690e-02 4.08151902e+07
2.43961730e-02 4.47958765e+07
2.45425500e-02 4.89559940e+07
2.46898053e-02 5.33713115e+07
2.48379442e-02 5.85380059e+07
2.49869718e-02 6.39534891e+07
2.51368937e-02 6.99131303e+07
2.52877150e-02 7.59121419e+07
2.54394413e-02 8.30689049e+07
2.55920780e-02 9.01028590e+07
2.57456304e-02 9.81659303e+07
2.59001042e-02 1.06768657e+08
2.60555048e-02 1.15972922e+08
2.62118379e-02 1.25206789e+08
2.63691089e-02 1.35641047e+08
2.65273236e-02 1.47340109e+08
2.66864875e-02 1.61141719e+08
2.68466064e-02 1.71744215e+08
2.70076861e-02 1.90093569e+08
2.71697322e-02 2.00675588e+08
2.73327506e-02 2.20017558e+08
2.74967471e-02 2.35575217e+08
2.76617276e-02 2.47517659e+08
2.78276979e-02 2.71142308e+08
2.79946641e-02 2.96112895e+08
2.81626321e-02 3.10596369e+08
2.83316079e-02 3.27725740e+08
2.85015975e-02 3.74042197e+08
2.86726071e-02 3.80846537e+08
2.88446428e-02 4.10148516e+08
2.90177106e-02 4.43660665e+08
2.91918169e-02 4.78401948e+08
2.93669678e-02 4.88556587e+08
2.95431696e-02 5.52115583e+08
2.97204286e-02 5.65129393e+08
2.98987512e-02 6.13961085e+08
3.00781437e-02 6.66644280e+08
3.02586125e-02 7.12307471e+08
3.04401642e-02 7.45834378e+08
3.06228052e-02 7.78495172e+08
3.08065420e-02 8.76984386e+08
3.09913813e-02 8.96668965e+08
3.11773296e-02 9.58256645e+08
3.13643936e-02 9.95838820e+08
3.15525799e-02 1.09188144e+09
3.17418954e-02 1.11154248e+09
3.19323468e-02 1.19151769e+09
3.21239408e-02 1.28194566e+09
3.23166845e-02 1.38149647e+09
3.25105846e-02 1.43231609e+09
3.27056481e-02 1.50882862e+09
3.29018820e-02 1.59619299e+09
3.30992933e-02 1.70443344e+09
3.32978890e-02 1.81875988e+09
3.34976764e-02 1.85783036e+09
3.36986624e-02 2.03585817e+09
3.39008544e-02 2.13107708e+09
3.41042595e-02 2.24926370e+09
3.43088851e-02 2.34134678e+09
3.45147384e-02 2.46741761e+09
3.47218268e-02 2.60375508e+09
3.49301578e-02 2.74221652e+09
3.51397387e-02 2.87509472e+09
3.53505772e-02 3.03938850e+09
3.55626806e-02 3.13587157e+09
3.57760567e-02 3.30277266e+09
3.59907131e-02 3.54871941e+09
3.62066573e-02 3.66416265e+09
3.64238973e-02 3.83133809e+09
3.66424407e-02 4.02681492e+09
3.68622953e-02 4.25036497e+09
3.70834691e-02 4.32327214e+09
3.73059699e-02 4.61374007e+09
3.75298057e-02 4.81731914e+09
3.77549846e-02 5.00970731e+09
3.79815145e-02 5.30561974e+09
3.82094036e-02 5.53194448e+09
3.84386600e-02 5.76532330e+09
3.86692919e-02 6.02818720e+09
3.89013077e-02 6.33727778e+09
3.91347155e-02 6.56818317e+09
3.93695238e-02 6.90505489e+09
3.96057410e-02 7.06625331e+09
3.98433754e-02 7.41900040e+09
4.00824357e-02 7.81403870e+09
4.03229303e-02 8.18088921e+09
4.05648679e-02 8.43339223e+09
4.08082571e-02 8.85418403e+09
4.10531066e-02 8.99241491e+09
4.12994253e-02 9.58882149e+09
4.15472218e-02 9.73000519e+09
4.17965051e-02 1.03577670e+10
4.20472842e-02 1.05224367e+10
4.22995679e-02 1.08789654e+10
4.25533653e-02 1.15535656e+10
4.28086855e-02 1.18536401e+10
4.30655376e-02 1.23855665e+10
4.33239308e-02 1.25830505e+10
4.35838744e-02 1.31929241e+10
4.38453776e-02 1.38505072e+10
4.41084499e-02 1.41564841e+10
4.43731006e-02 1.47284757e+10
4.46393392e-02 1.50061843e+10
4.49071752e-02 1.58368302e+10
4.51766183e-02 1.63505159e+10
4.54476780e-02 1.67580452e+10
4.57203641e-02 1.74828578e+10
4.59946863e-02 1.82212244e+10
4.62706544e-02 1.85623805e+10
4.65482783e-02 1.90329834e+10
4.68275680e-02 1.97780311e+10
4.71085334e-02 2.06051838e+10
4.73911846e-02 2.13144595e+10
4.76755317e-02 2.20023837e+10
4.79615849e-02 2.27957422e+10
4.82493544e-02 2.32511159e+10
4.85388505e-02 2.36985410e+10
4.88300836e-02 2.49295683e+10
4.91230641e-02 2.53919959e+10
4.94178025e-02 2.61988290e+10
4.97143093e-02 2.66850107e+10
5.00125952e-02 2.77202447e+10
5.03126707e-02 2.85718226e+10
5.06145468e-02 2.97373030e+10
5.09182340e-02 3.03036976e+10
5.12237435e-02 3.12591241e+10
5.15310859e-02 3.21504278e+10
5.18402724e-02 3.28374116e+10
5.21513141e-02 3.38829045e+10
5.24642219e-02 3.48115937e+10
5.27790073e-02 3.60264916e+10
5.30956813e-02 3.66134075e+10
5.34142554e-02 3.73215140e+10
5.37347409e-02 3.85955763e+10
5.40571494e-02 3.93799517e+10
5.43814923e-02 4.07314313e+10
5.47077812e-02 4.14276451e+10
5.50360279e-02 4.24920860e+10
5.53662441e-02 4.37397087e+10
5.56984416e-02 4.47313171e+10
5.60326322e-02 4.59044183e+10
5.63688280e-02 4.69052883e+10
5.67070410e-02 4.82546672e+10
5.70472832e-02 4.94503087e+10
5.73895669e-02 5.03084496e+10
5.77339043e-02 5.17977548e+10
5.80803077e-02 5.27813519e+10
5.84287896e-02 5.38725455e+10
5.87793623e-02 5.47304613e+10
5.91320385e-02 5.63306123e+10
5.94868307e-02 5.77874782e+10
5.98437517e-02 5.88981497e+10
6.02028142e-02 6.02835319e+10
6.05640311e-02 6.13671993e+10
6.09274153e-02 6.25460551e+10
6.12929798e-02 6.40605456e+10
6.16607377e-02 6.53943713e+10
6.20307021e-02 6.64486630e+10
6.24028863e-02 6.79884217e+10
6.27773036e-02 6.92653595e+10
6.31539674e-02 7.08233476e+10
6.35328912e-02 7.20469421e+10
6.39140886e-02 7.34347868e+10
6.42975731e-02 7.50190372e+10
6.46833586e-02 7.63709555e+10
6.50714587e-02 7.79326491e+10
6.54618875e-02 7.91191233e+10
6.58546588e-02 8.03583787e+10
6.62497867e-02 8.19845052e+10
6.66472855e-02 8.33211959e+10
6.70471692e-02 8.51572832e+10
6.74494522e-02 8.64815332e+10
6.78541489e-02 8.81460084e+10
6.82612738e-02 8.94664206e+10
6.86708414e-02 9.05481620e+10
6.90828665e-02 9.27294047e+10
6.94973637e-02 9.39335405e+10
6.99143479e-02 9.59173904e+10
7.03338340e-02 9.67205183e+10
7.07558370e-02 9.83568735e+10
7.11803720e-02 1.00338808e+11
7.16074542e-02 1.01375291e+11
7.20370989e-02 1.03339400e+11
7.24693215e-02 1.05205969e+11
7.29041375e-02 1.05845292e+11
7.33415623e-02 1.07669527e+11
7.37816117e-02 1.09269909e+11
7.42243013e-02 1.11311418e+11
7.46696471e-02 1.12098678e+11
7.51176650e-02 1.13865220e+11
7.55683710e-02 1.15997028e+11
7.60217812e-02 1.17134965e+11
7.64779119e-02 1.18258785e+11
7.69367794e-02 1.20236897e+11
7.73984001e-02 1.21453744e+11
7.78627905e-02 1.23575934e+11
7.83299672e-02 1.24691299e+11
7.87999470e-02 1.26223082e+11
7.92727467e-02 1.28100109e+11
7.97483832e-02 1.29625578e+11
8.02268735e-02 1.30448741e+11
8.07082347e-02 1.32368337e+11
8.11924841e-02 1.34102261e+11
8.16796390e-02 1.35526802e+11
8.21697169e-02 1.37321835e+11
8.26627352e-02 1.38167173e+11
8.31587116e-02 1.39852362e+11
8.36576639e-02 1.41154257e+11
8.41596098e-02 1.41998245e+11
8.46645675e-02 1.47358962e+11
8.51725549e-02 1.47560064e+11
8.56835902e-02 1.46158965e+11
8.61976918e-02 1.46879809e+11
8.67148779e-02 1.49398293e+11
8.72351672e-02 1.52173603e+11
8.77585782e-02 1.54472780e+11
8.82851297e-02 1.53258047e+11
8.88148404e-02 1.56858705e+11
8.93477295e-02 1.56205008e+11
8.98838159e-02 1.56453427e+11
9.04231188e-02 1.58644279e+11
9.09656575e-02 1.60925573e+11
9.15114514e-02 1.63192365e+11
9.20605201e-02 1.62012251e+11
9.26128832e-02 1.65311618e+11
9.31685605e-02 1.65480393e+11
9.37275719e-02 1.65901951e+11
9.42899373e-02 1.68169893e+11
9.48556770e-02 1.69918224e+11
9.54248110e-02 1.65892463e+11
9.59973599e-02 1.73808411e+11
9.65733441e-02 1.70750979e+11
9.71527841e-02 1.74375258e+11
9.77357008e-02 1.74576656e+11
9.83221150e-02 1.74761095e+11
9.89120477e-02 1.78524849e+11
9.95055200e-02 1.75689820e+11
1.00102553e-01 1.82917336e+11
1.00703168e-01 1.79133369e+11
1.01307387e-01 1.80572262e+11
1.01915232e-01 1.80650279e+11
1.02526723e-01 1.80893516e+11
1.03141884e-01 1.83759759e+11
1.03760735e-01 1.85740535e+11
1.04383299e-01 1.83807525e+11
1.05009599e-01 1.82387661e+11
1.05639657e-01 1.87347285e+11
1.06273495e-01 1.86471564e+11
1.06911136e-01 1.85024273e+11
1.07552602e-01 1.86896321e+11
1.08197918e-01 1.88959793e+11
1.08847105e-01 1.90372291e+11
1.09500188e-01 1.87018235e+11
1.10157189e-01 1.92899948e+11
1.10818132e-01 1.89402009e+11
1.11483041e-01 1.87836342e+11
1.12151939e-01 1.92049111e+11
1.12824851e-01 1.90919396e+11
1.13501800e-01 1.89816795e+11
1.14182811e-01 1.91258503e+11
1.14867908e-01 1.92956594e+11
1.15557115e-01 1.93815463e+11
1.16250458e-01 1.90696030e+11
1.16947961e-01 1.92669409e+11
1.17649648e-01 1.92277378e+11
1.18355546e-01 1.91719840e+11
1.19065680e-01 1.94113114e+11
1.19780074e-01 1.90923618e+11
1.20498754e-01 1.91783023e+11
1.21221747e-01 1.92728616e+11
1.21949077e-01 1.91079154e+11
1.22680772e-01 1.92276394e+11
1.23416856e-01 1.90920430e+11
1.24157357e-01 1.91321974e+11
1.24902302e-01 1.90581274e+11
1.25651715e-01 1.89174202e+11
1.26405626e-01 1.88996193e+11
1.27164059e-01 1.89857408e+11
1.27927044e-01 1.90271953e+11
1.28694606e-01 1.86892120e+11
1.29466774e-01 1.86502134e+11
1.30243574e-01 1.87141145e+11
1.31025036e-01 1.85815308e+11
1.31811186e-01 1.85721872e+11
1.32602053e-01 1.84345741e+11
1.33397665e-01 1.84156243e+11
1.34198051e-01 1.81180873e+11
1.35003240e-01 1.81772263e+11
1.35813259e-01 1.80754521e+11
1.36628139e-01 1.79514566e+11
1.37447907e-01 1.80080414e+11
1.38272595e-01 1.77572633e+11
1.39102230e-01 1.77373553e+11
1.39936844e-01 1.76005691e+11
1.40776465e-01 1.73665597e+11
1.41621124e-01 1.73268270e+11
1.42470850e-01 1.71890237e+11
1.43325676e-01 1.72026678e+11
1.44185630e-01 1.69151164e+11
1.45050743e-01 1.67932222e+11
1.45921048e-01 1.65685306e+11
1.46796574e-01 1.64581280e+11
1.47677354e-01 1.63740768e+11
1.48563418e-01 1.62015408e+11
1.49454798e-01 1.60664822e+11
1.50351527e-01 1.58639961e+11
1.51253636e-01 1.55900385e+11
1.52161158e-01 1.55110500e+11
1.53074125e-01 1.54333297e+11
1.53992570e-01 1.52405350e+11
1.54916525e-01 1.49696398e+11
1.55846024e-01 1.48377502e+11
1.56781100e-01 1.45959070e+11
1.57721787e-01 1.45035278e+11
1.58668118e-01 1.43001690e+11
1.59620126e-01 1.40638854e+11
1.60577847e-01 1.38317579e+11
1.61541314e-01 1.36956262e+11
1.62510562e-01 1.34299756e+11
1.63485626e-01 1.32748226e+11
1.64466539e-01 1.30600796e+11
1.65453339e-01 1.27904539e+11
1.66446059e-01 1.26372009e+11
1.67444735e-01 1.24871496e+11
1.68449403e-01 1.21884851e+11
1.69460100e-01 1.19914830e+11
1.70476860e-01 1.16968132e+11
1.71499721e-01 1.15408256e+11
1.72528720e-01 1.13622857e+11
1.73563892e-01 1.10746179e+11
1.74605275e-01 1.08877086e+11
1.75652907e-01 1.06978260e+11
1.76706825e-01 1.03707362e+11
1.77767066e-01 1.01671373e+11
1.78833668e-01 9.94354218e+10
1.79906670e-01 9.69169726e+10
1.80986110e-01 9.46570367e+10
1.82072027e-01 9.27769255e+10
1.83164459e-01 9.00292409e+10
1.84263446e-01 8.78855314e+10
1.85369026e-01 8.52307906e+10
1.86481240e-01 8.32278713e+10
1.87600128e-01 8.06534218e+10
1.88725729e-01 7.85449215e+10
1.89858083e-01 7.65916793e+10
1.90997231e-01 7.36654146e+10
1.92143215e-01 7.16481196e+10
1.93296074e-01 6.91604871e+10
1.94455851e-01 6.69469587e+10
1.95622586e-01 6.50606756e+10
1.96796321e-01 6.25650886e+10
1.97977099e-01 6.06153431e+10
1.99164962e-01 5.82660220e+10
2.00359951e-01 5.59168129e+10
2.01562111e-01 5.39231744e+10
2.02771484e-01 5.19916120e+10
2.03988113e-01 4.97279824e+10
2.05212041e-01 4.77322852e+10
2.06443314e-01 4.56302429e+10
2.07681974e-01 4.38774089e+10
2.08928065e-01 4.18956792e+10
2.10181634e-01 3.99521783e+10
2.11442724e-01 3.79390128e+10
2.12711380e-01 3.61933574e+10
2.13987648e-01 3.43919265e+10
2.15271574e-01 3.27962989e+10
2.16563204e-01 3.09932853e+10
2.17862583e-01 2.93873829e+10
2.19169758e-01 2.77653385e+10
2.20484777e-01 2.62634197e+10
2.21807685e-01 2.46719367e+10
2.23138532e-01 2.31966120e+10
2.24477363e-01 2.17991165e+10
2.25824227e-01 2.04940635e+10
2.27179172e-01 1.91781753e+10
2.28542247e-01 1.78735708e+10
2.29913501e-01 1.66562876e+10
2.31292982e-01 1.55186172e+10
2.32680740e-01 1.43435792e+10
2.34076824e-01 1.32977703e+10
2.35481285e-01 1.22924371e+10
2.36894173e-01 1.13058056e+10
2.38315538e-01 1.04008071e+10
2.39745431e-01 9.52014677e+09
2.41183904e-01 8.67782338e+09
2.42631007e-01 7.90085247e+09
2.44086793e-01 7.18906780e+09
2.45551314e-01 6.49748111e+09
2.47024622e-01 5.84949471e+09
2.48506770e-01 5.27807553e+09
2.49997810e-01 4.70098491e+09
2.51497797e-01 4.15756397e+09
2.53006784e-01 3.69478054e+09
2.54524824e-01 3.26355356e+09
2.56051973e-01 2.84520074e+09
2.57588285e-01 2.41396967e+09
2.59133815e-01 2.16875042e+09
2.60688618e-01 1.86521193e+09
2.62252750e-01 1.54631825e+09
2.63826266e-01 1.32656355e+09
2.65409224e-01 1.11708014e+09
2.67001679e-01 9.18696986e+08
2.68603689e-01 7.43836660e+08
2.70215311e-01 5.95207031e+08
2.71836603e-01 4.79398863e+08
2.73467623e-01 3.68246769e+08
2.75108428e-01 2.80511203e+08
2.76759079e-01 2.07434014e+08
2.78419633e-01 1.47813222e+08
2.80090151e-01 1.02800909e+08
2.81770692e-01 6.80206671e+07
2.83461316e-01 4.31472034e+07
2.85162084e-01 2.58206571e+07
2.86873057e-01 1.52429116e+07
2.88594295e-01 9.53052699e+06
2.90325861e-01 6.47437010e+06
2.92067816e-01 4.55729044e+06
2.93820223e-01 3.22140382e+06
2.95583144e-01 2.26913310e+06
2.97356643e-01 1.58070443e+06
2.99140783e-01 1.06510422e+06
3.00935628e-01 7.10355635e+05
3.02741241e-01 4.53691553e+05
3.04557689e-01 2.78635667e+05
3.06385035e-01 1.60711419e+05
3.08223345e-01 8.64709774e+04
3.10072685e-01 4.16494494e+04
3.11933121e-01 1.68710719e+04
3.13804720e-01 5.12084389e+03
3.15687548e-01 9.50933161e+02
3.17581674e-01 3.70246317e+01
3.19487164e-01 0.00000000e+00
3.21404087e-01 0.00000000e+00
3.23332511e-01 0.00000000e+00
3.25272506e-01 0.00000000e+00
3.27224141e-01 0.00000000e+00
3.29187486e-01 0.00000000e+00
3.31162611e-01 0.00000000e+00
3.33149587e-01 0.00000000e+00
3.35148484e-01 0.00000000e+00
3.37159375e-01 0.00000000e+00
3.39182332e-01 0.00000000e+00
3.41217426e-01 0.00000000e+00
3.43264730e-01 0.00000000e+00
3.45324318e-01 0.00000000e+00
3.47396264e-01 0.00000000e+00
3.49480642e-01 0.00000000e+00
3.51577526e-01 0.00000000e+00
3.53686991e-01 0.00000000e+00
3.55809113e-01 0.00000000e+00
3.57943968e-01 0.00000000e+00
3.60091631e-01 0.00000000e+00
3.62252181e-01 0.00000000e+00
3.64425694e-01 0.00000000e+00
3.66612248e-01 0.00000000e+00
3.68811922e-01 0.00000000e+00
3.71024793e-01 0.00000000e+00
3.73250942e-01 0.00000000e+00
3.75490448e-01 0.00000000e+00
3.77743391e-01 0.00000000e+00
3.80009851e-01 0.00000000e+00
3.82289910e-01 0.00000000e+00
3.84583649e-01 0.00000000e+00
3.86891151e-01 0.00000000e+00
3.89212498e-01 0.00000000e+00
3.91547773e-01 0.00000000e+00
3.93897060e-01 0.00000000e+00


==> figs/axion_flux/TP.dat <==
# Spectral flux over full solar volume by SolarAxionFlux v0.9.
# Columns: energy values [keV] | axion flux [cm^-2 s^-1 keV^-1]
1.00000000e-01 4.49142763e+08
1.23800000e-01 8.85905062e+08
1.47600000e-01 1.40034306e+09
1.71400000e-01 1.94249874e+09
1.95200000e-01 2.47330046e+09
2.19000000e-01 2.98380619e+09
2.42800000e-01 3.46890778e+09
2.66600000e-01 3.93492926e+09
2.90400000e-01 4.37045599e+09
3.14200000e-01 4.78914198e+09
3.38000000e-01 5.17923501e+09
3.61800000e-01 5.54804227e+09
3.85600000e-01 5.94062945e+09
4.09400000e-01 6.25922539e+09
4.33200000e-01 6.55409072e+09
4.57000000e-01 6.82497172e+09
4.80800000e-01 7.08371703e+09
5.04600000e-01 7.36083930e+09
5.28400000e-01 7.57745567e+09
5.52200000e-01 7.81407573e+09
5.76000000e-01 8.07223490e+09
5.99800000e-01 8.10542157e+09
6.23600000e-01 8.21900101e+09
6.47400000e-01 8.64291522e+09
6.71200000e-01 9.13331226e+09
6.95000000e-01 9.00279484e+09
7.18800000e-01 9.13579480e+09
7.42600000e-01 9.36175323e+09
7.66400000e-01 9.44111966e+09
7.90200000e-01 9.48971842e+09
8.14000000e-01 9.53095928e+09
8.37800000e-01 9.57660525e+09
8.61600000e-01 9.66724109e+09
8.85400000e-01 9.83804786e+09
9.09200000e-01 1.03443684e+10
9.33000000e-01 1.04097829e+10
9.56800000e-01 1.06786097e+10
9.80600000e-01 1.09783937e+10
1.00440000e+00 1.16195143e+10
1.02820000e+00 1.20702848e+10
1.05200000e+00 1.20737857e+10
1.07580000e+00 1.09277553e+10
1.09960000e+00 1.02279382e+10
1.12340000e+00 9.93661917e+09
1.14720000e+00 9.68206676e+09
1.17100000e+00 9.50227431e+09
1.19480000e+00 9.46016065e+09
1.21860000e+00 9.41413301e+09
1.24240000e+00 9.31181218e+09
1.26620000e+00 9.26281896e+09
1.29000000e+00 9.24156219e+09
1.31380000e+00 9.41783009e+09
1.33760000e+00 1.04328017e+10
1.36140000e+00 9.76704897e+09
1.38520000e+00 8.98512724e+09
1.40900000e+00 8.96239267e+09
1.43280000e+00 8.65382412e+09
1.45660000e+00 8.89878414e+09
1.48040000e+00 8.80555308e+09
1.50420000e+00 8.39452323e+09
1.52800000e+00 8.13641867e+09
1.55180000e+00 8.05678979e+09
1.57560000e+00 8.17172565e+09
1.59940000e+00 8.47243343e+09
1.62320000e+00 8.10252472e+09
1.64700000e+00 7.68609479e+09
1.67080000e+00 7.46027686e+09
1.69460000e+00 7.37848540e+09
1.71840000e+00 7.34136209e+09
1.74220000e+00 7.29173375e+09
1.76600000e+00 7.24830112e+09
1.78980000e+00 7.32419883e+09
1.81360000e+00 7.68188963e+09
1.83740000e+00 9.79572120e+09
1.86120000e+00 2.04082505e+10
1.88500000e+00 7.64720657e+09
1.90880000e+00 6.80969730e+09
1.93260000e+00 6.46953604e+09
1.95640000e+00 6.41157515e+09
1.98020000e+00 6.48252905e+09
2.00400000e+00 7.05555379e+09
2.02780000e+00 6.15479629e+09
2.05160000e+00 5.83256906e+09
2.07540000e+00 5.64950966e+09
2.09920000e+00 5.55977143e+09
2.12300000e+00 5.50841226e+09
2.14680000e+00 5.46603979e+09
2.17060000e+00 5.49033876e+09
2.19440000e+00 5.33193180e+09
2.21820000e+00 5.17542243e+09
2.24200000e+00 5.07181508e+09
2.26580000e+00 4.98047022e+09
2.28960000e+00 4.89852978e+09
2.31340000e+00 4.83189651e+09
2.33720000e+00 4.78998965e+09
2.36100000e+00 4.79605075e+09
2.38480000e+00 4.89759718e+09
2.40860000e+00 5.07292505e+09
2.43240000e+00 6.80271012e+09
2.45620000e+00 8.87252327e+09
2.48000000e+00 4.85622559e+09
2.50380000e+00 4.34898340e+09
2.52760000e+00 4.10669621e+09
2.55140000e+00 3.95824677e+09
2.57520000e+00 3.85867106e+09
2.59900000e+00 3.78616469e+09
2.62280000e+00 3.70396985e+09
2.64660000e+00 3.57472064e+09
2.67040000e+00 3.45153365e+09
2.69420000e+00 3.35416231e+09
2.71800000e+00 3.27677802e+09
2.74180000e+00 3.21244234e+09
2.76560000e+00 3.15650170e+09
2.78940000e+00 3.11115233e+09
2.81320000e+00 3.08028157e+09
2.83700000e+00 3.05169255e+09
2.86080000e+00 3.03974889e+09
2.88460000e+00 2.99546189e+09
2.90840000e+00 2.86665214e+09
2.93220000e+00 2.78839901e+09
2.95600000e+00 2.72648288e+09
2.97980000e+00 2.67039721e+09
3.00360000e+00 2.62033645e+09
3.02740000e+00 2.57907800e+09
3.05120000e+00 2.55556186e+09
3.07500000e+00 2.52629166e+09
3.09880000e+00 2.57978415e+09
3.12260000e+00 2.95692538e+09
3.14640000e+00 2.43014424e+09
3.17020000e+00 2.26770841e+09
3.19400000e+00 2.17793960e+09
3.21780000e+00 2.10764570e+09
3.24160000e+00 2.04742444e+09
3.26540000e+00 1.99342159e+09
3.28920000e+00 1.94356759e+09
3.31300000e+00 1.89717585e+09
3.33680000e+00 1.84587453e+09
3.36060000e+00 1.79698124e+09
3.38440000e+00 1.75033900e+09
3.40820000e+00 1.70664798e+09
3.43200000e+00 1.66512355e+09
3.45580000e+00 1.62539545e+09
3.47960000e+00 1.58747328e+09
3.50340000e+00 1.55087373e+09
3.52720000e+00 1.51603343e+09
3.55100000e+00 1.48284316e+09
3.57480000e+00 1.45078620e+09
3.59860000e+00 1.42062872e+09
3.62240000e+00 1.39351706e+09
3.64620000e+00 1.36525552e+09
3.67000000e+00 1.34521149e+09
3.69380000e+00 1.30455185e+09
3.71760000e+00 1.27120279e+09
3.74140000e+00 1.24377806e+09
3.76520000e+00 1.22233631e+09
3.78900000e+00 1.20940867e+09
3.81280000e+00 1.20692316e+09
3.83660000e+00 1.18576386e+09
3.86040000e+00 1.22503888e+09
3.88420000e+00 1.51638172e+09
3.90800000e+00 1.12901450e+09
3.93180000e+00 1.05936897e+09
3.95560000e+00 1.01559327e+09
3.97940000e+00 9.81609564e+08
4.00320000e+00 9.52510293e+08
4.02700000e+00 9.26362919e+08
4.05080000e+00 9.01685928e+08
4.07460000e+00 8.78979376e+08
4.09840000e+00 8.56771148e+08
4.12220000e+00 8.35008127e+08
4.14600000e+00 8.14106662e+08
4.16980000e+00 7.93996462e+08
4.19360000e+00 7.74670510e+08
4.21740000e+00 7.55968741e+08
4.24120000e+00 7.37854978e+08
4.26500000e+00 7.20618365e+08
4.28880000e+00 7.03851321e+08
4.31260000e+00 6.87651531e+08
4.33640000e+00 6.72060876e+08
4.36020000e+00 6.57255459e+08
4.38400000e+00 6.42850944e+08
4.40780000e+00 6.28970360e+08
4.43160000e+00 6.15654714e+08
4.45540000e+00 6.02330330e+08
4.47920000e+00 5.89605098e+08
4.50300000e+00 5.78683987e+08
4.52680000e+00 5.67051315e+08
4.55060000e+00 5.56489445e+08
4.57440000e+00 5.43619104e+08
4.59820000e+00 5.27483878e+08
4.62200000e+00 5.13813970e+08
4.64580000e+00 5.01363893e+08
4.66960000e+00 4.89725888e+08
4.69340000e+00 4.78552375e+08
4.71720000e+00 4.67724962e+08
4.74100000e+00 4.57141090e+08
4.76480000e+00 4.46770971e+08
4.78860000e+00 4.36744331e+08
4.81240000e+00 4.26673756e+08
4.83620000e+00 4.16662310e+08
4.86000000e+00 4.07062442e+08
4.88380000e+00 3.97605064e+08
4.90760000e+00 3.88335657e+08
4.93140000e+00 3.79287920e+08
4.95520000e+00 3.70490861e+08
4.97900000e+00 3.61914496e+08
5.00280000e+00 3.53705857e+08
5.02660000e+00 3.45476945e+08
5.05040000e+00 3.37584440e+08
5.07420000e+00 3.29845092e+08
5.09800000e+00 3.22329307e+08
5.12180000e+00 3.14982998e+08
5.14560000e+00 3.07784153e+08
5.16940000e+00 3.00802071e+08
5.19320000e+00 2.93978401e+08
5.21700000e+00 2.87387623e+08
5.24080000e+00 2.80944406e+08
5.26460000e+00 2.74680649e+08
5.28840000e+00 2.68548306e+08
5.31220000e+00 2.62546149e+08
5.33600000e+00 2.56712466e+08
5.35980000e+00 2.51026357e+08
5.38360000e+00 2.45477896e+08
5.40740000e+00 2.40150153e+08
5.43120000e+00 2.34984234e+08
5.45500000e+00 2.29933517e+08
5.47880000e+00 2.25188477e+08
5.50260000e+00 2.20835912e+08
5.52640000e+00 2.17034451e+08
5.55020000e+00 2.14358863e+08
5.57400000e+00 2.13463774e+08
5.59780000e+00 2.05436817e+08
5.62160000e+00 2.00354686e+08
5.64540000e+00 2.01770381e+08
5.66920000e+00 1.93497773e+08
5.69300000e+00 1.87091765e+08
5.71680000e+00 1.81994349e+08
5.74060000e+00 1.77821820e+08
5.76440000e+00 1.78379080e+08
5.78820000e+00 1.69731324e+08
5.81200000e+00 1.65925191e+08
5.83580000e+00 1.62391352e+08
5.85960000e+00 1.59064079e+08
5.88340000e+00 1.55840257e+08
5.90720000e+00 1.52756285e+08
5.93100000e+00 1.49799469e+08
5.95480000e+00 1.46996489e+08
5.97860000e+00 1.44388817e+08
6.00240000e+00 1.42064545e+08
6.02620000e+00 1.40155973e+08
6.05000000e+00 1.38375025e+08
6.07380000e+00 1.37090807e+08
6.09760000e+00 1.33921014e+08
6.12140000e+00 1.31655541e+08
6.14520000e+00 1.31815974e+08
6.16900000e+00 1.27575788e+08
6.19280000e+00 1.25590714e+08
6.21660000e+00 1.22653988e+08
6.24040000e+00 1.20821298e+08
6.26420000e+00 1.19511385e+08
6.28800000e+00 1.18600830e+08
6.31180000e+00 1.18093966e+08
6.33560000e+00 1.18135199e+08
6.35940000e+00 1.18866593e+08
6.38320000e+00 1.20266485e+08
6.40700000e+00 1.23160236e+08
6.43080000e+00 1.27565921e+08
6.45460000e+00 1.34462952e+08
6.47840000e+00 1.46966395e+08
6.50220000e+00 1.68541451e+08
6.52600000e+00 1.99891883e+08
6.54980000e+00 2.61276426e+08
6.57360000e+00 3.13665922e+08
6.59740000e+00 3.41333798e+08
6.62120000e+00 2.89156220e+08
6.64500000e+00 3.42356005e+08
6.66880000e+00 3.90568474e+08
6.69260000e+00 2.30171520e+08
6.71640000e+00 1.72190231e+08
6.74020000e+00 1.37502333e+08
6.76400000e+00 1.16994548e+08
6.78780000e+00 1.03595709e+08
6.81160000e+00 9.40809904e+07
6.83540000e+00 8.70069193e+07
6.85920000e+00 8.15372579e+07
6.88300000e+00 7.71637449e+07
6.90680000e+00 7.35704182e+07
6.93060000e+00 7.05138867e+07
6.95440000e+00 6.78775583e+07
6.97820000e+00 6.55319293e+07
7.00200000e+00 6.34152780e+07
7.02580000e+00 6.14879774e+07
7.04960000e+00 5.97300959e+07
7.07340000e+00 5.81271366e+07
7.09720000e+00 5.66227337e+07
7.12100000e+00 5.52044239e+07
7.14480000e+00 5.38934681e+07
7.16860000e+00 5.26891145e+07
7.19240000e+00 5.15695611e+07
7.21620000e+00 5.05027130e+07
7.24000000e+00 4.95383588e+07
7.26380000e+00 4.86589535e+07
7.28760000e+00 4.78635018e+07
7.31140000e+00 4.71880147e+07
7.33520000e+00 4.65940800e+07
7.35900000e+00 4.61346088e+07
7.38280000e+00 4.58559511e+07
7.40660000e+00 4.57999478e+07
7.43040000e+00 4.59528133e+07
7.45420000e+00 4.62421732e+07
7.47800000e+00 4.68993207e+07
7.50180000e+00 4.80536950e+07
7.52560000e+00 4.91833004e+07
7.54940000e+00 5.02714464e+07
7.57320000e+00 5.21524936e+07
7.59700000e+00 5.45378330e+07
7.62080000e+00 5.58094518e+07
7.64460000e+00 5.70880516e+07
7.66840000e+00 5.81326225e+07
7.69220000e+00 5.86534251e+07
7.71600000e+00 5.51340795e+07
7.73980000e+00 5.41743077e+07
7.76360000e+00 5.19613202e+07
7.78740000e+00 4.99642353e+07
7.81120000e+00 4.84907623e+07
7.83500000e+00 4.49069288e+07
7.85880000e+00 4.25732026e+07
7.88260000e+00 4.03127797e+07
7.90640000e+00 3.80848626e+07
7.93020000e+00 3.65051692e+07
7.95400000e+00 3.53623744e+07
7.97780000e+00 3.45092125e+07
8.00160000e+00 3.38482013e+07
8.02540000e+00 3.32891065e+07
8.04920000e+00 3.27753332e+07
8.07300000e+00 3.22760451e+07
8.09680000e+00 3.18094566e+07
8.12060000e+00 3.13615279e+07
8.14440000e+00 3.09245416e+07
8.16820000e+00 3.04581521e+07
8.19200000e+00 2.99714535e+07
8.21580000e+00 2.94851530e+07
8.23960000e+00 2.89748551e+07
8.26340000e+00 2.84243023e+07
8.28720000e+00 2.78555221e+07
8.31100000e+00 2.72715370e+07
8.33480000e+00 2.66996272e+07
8.35860000e+00 2.61222976e+07
8.38240000e+00 2.55557390e+07
8.40620000e+00 2.50031172e+07
8.43000000e+00 2.44618289e+07
8.45380000e+00 2.39267215e+07
8.47760000e+00 2.34005795e+07
8.50140000e+00 2.28887291e+07
8.52520000e+00 2.23905392e+07
8.54900000e+00 2.19078758e+07
8.57280000e+00 2.14371998e+07
8.59660000e+00 2.09814191e+07
8.62040000e+00 2.05426615e+07
8.64420000e+00 2.00990543e+07
8.66800000e+00 1.96918745e+07
8.69180000e+00 1.92992514e+07
8.71560000e+00 1.89262137e+07
8.73940000e+00 1.85537132e+07
8.76320000e+00 1.82049765e+07
8.78700000e+00 1.78648725e+07
8.81080000e+00 1.75202691e+07
8.83460000e+00 1.71849779e+07
8.85840000e+00 1.68668967e+07
8.88220000e+00 1.65537894e+07
8.90600000e+00 1.62169903e+07
8.92980000e+00 1.58739478e+07
8.95360000e+00 1.55514913e+07
8.97740000e+00 1.52346852e+07
9.00120000e+00 1.48965323e+07
9.02500000e+00 1.45484044e+07
9.04880000e+00 1.42176332e+07
9.07260000e+00 1.39193913e+07
9.09640000e+00 1.36385577e+07
9.12020000e+00 1.33461528e+07
9.14400000e+00 1.30416633e+07
9.16780000e+00 1.27655276e+07
9.19160000e+00 1.24861273e+07
9.21540000e+00 1.22166444e+07
9.23920000e+00 1.19586181e+07
9.26300000e+00 1.17133817e+07
9.28680000e+00 1.14730680e+07
9.31060000e+00 1.12413905e+07
9.33440000e+00 1.10172872e+07
9.35820000e+00 1.07970789e+07
9.38200000e+00 1.05806113e+07
9.40580000e+00 1.03681897e+07
9.42960000e+00 1.01597512e+07
9.45340000e+00 9.95555970e+06
9.47720000e+00 9.75529318e+06
9.50100000e+00 9.55942774e+06
9.52480000e+00 9.36556903e+06
9.54860000e+00 9.17726317e+06
9.57240000e+00 8.99106432e+06
9.59620000e+00 8.80997044e+06
9.62000000e+00 8.63083016e+06
9.64380000e+00 8.45487291e+06
9.66760000e+00 8.28273645e+06
9.69140000e+00 8.11378765e+06
9.71520000e+00 7.93615710e+06
9.73900000e+00 7.77431863e+06
9.76280000e+00 7.61643200e+06
9.78660000e+00 7.46288468e+06
9.81040000e+00 7.31144189e+06
9.83420000e+00 7.16327774e+06
9.85800000e+00 7.01856195e+06
9.88180000e+00 6.87635207e+06
9.90560000e+00 6.73698206e+06
9.92940000e+00 6.60059864e+06
9.95320000e+00 6.46674999e+06
9.97700000e+00 6.33724256e+06
1.00008000e+01 6.20830839e+06
1.00246000e+01 6.08327904e+06
1.00484000e+01 5.95966993e+06
1.00722000e+01 5.83958902e+06
1.00960000e+01 5.72167797e+06
1.01198000e+01 5.60693238e+06
1.01436000e+01 5.49346869e+06
1.01674000e+01 5.38355207e+06
1.01912000e+01 5.27548822e+06
1.02150000e+01 5.16938444e+06
1.02388000e+01 5.06613331e+06
1.02626000e+01 4.96477634e+06
1.02864000e+01 4.86496958e+06
1.03102000e+01 4.76789508e+06
1.03340000e+01 4.67260202e+06
1.03578000e+01 4.57907483e+06
1.03816000e+01 4.48736175e+06
1.04054000e+01 4.39793302e+06
1.04292000e+01 4.31061079e+06
1.04530000e+01 4.22468776e+06
1.04768000e+01 4.14027078e+06
1.05006000e+01 4.05825213e+06
1.05244000e+01 3.97778171e+06
1.05482000e+01 3.89865447e+06
1.05720000e+01 3.82118348e+06
1.05958000e+01 3.74588041e+06
1.06196000e+01 3.67184832e+06
1.06434000e+01 3.59898579e+06
1.06672000e+01 3.52809168e+06
1.06910000e+01 3.45829009e+06
1.07148000e+01 3.38982992e+06
1.07386000e+01 3.32320327e+06
1.07624000e+01 3.25785913e+06
1.07862000e+01 3.19302618e+06
1.08100000e+01 3.13026033e+06
1.08338000e+01 3.06889540e+06
1.08576000e+01 3.00889717e+06
1.08814000e+01 2.93433137e+06
1.09052000e+01 2.87673967e+06
1.09290000e+01 2.82023482e+06
1.09528000e+01 2.76519162e+06
1.09766000e+01 2.71120860e+06
1.10004000e+01 2.65780051e+06
1.10242000e+01 2.60613702e+06
1.10480000e+01 2.55562312e+06
1.10718000e+01 2.50524912e+06
1.10956000e+01 2.45674370e+06
1.11194000e+01 2.40908758e+06
1.11432000e+01 2.36210512e+06
1.11670000e+01 2.31566036e+06
1.11908000e+01 2.27082669e+06
1.12146000e+01 2.22677242e+06
1.12384000e+01 2.18341067e+06
1.12622000e+01 2.14131136e+06
1.12860000e+01 2.09936726e+06
1.13098000e+01 2.05860981e+06
1.13336000e+01 2.01827070e+06
1.13574000e+01 1.97939846e+06
1.13812000e+01 1.94103597e+06
1.14050000e+01 1.90357563e+06
1.14288000e+01 1.86666975e+06
1.14526000e+01 1.83025472e+06
1.14764000e+01 1.79507672e+06
1.15002000e+01 1.76013383e+06
1.15240000e+01 1.72600135e+06
1.15478000e+01 1.69233706e+06
1.15716000e+01 1.65978222e+06
1.15954000e+01 1.62760146e+06
1.16192000e+01 1.59603549e+06
1.16430000e+01 1.56505805e+06
1.16668000e+01 1.53512490e+06
1.16906000e+01 1.50563197e+06
1.17144000e+01 1.47660628e+06
1.17382000e+01 1.44809985e+06
1.17620000e+01 1.42014590e+06
1.17858000e+01 1.39272966e+06
1.18096000e+01 1.36592402e+06
1.18334000e+01 1.33961969e+06
1.18572000e+01 1.31387087e+06
1.18810000e+01 1.28857663e+06
1.19048000e+01 1.26402244e+06
1.19286000e+01 1.23970031e+06
1.19524000e+01 1.21591601e+06
1.19762000e+01 1.19258597e+06


==> figs/axion_flux/all_gaee_low.dat <==
# Spectral flux over full solar volume by SolarAxionFlux v0.9.
# Columns: energy values [keV] | axion flux [cm^-2 s^-1 keV^-1]
1.00000000e-02 3.39222611e+07
3.38000000e-02 1.11838609e+08
5.76000000e-02 1.88147028e+08
8.14000000e-02 2.65901000e+08
1.05200000e-01 3.37878406e+08
1.29000000e-01 3.98270085e+08
1.52800000e-01 4.53990744e+08
1.76600000e-01 5.05283459e+08
2.00400000e-01 5.52214266e+08
2.24200000e-01 5.94915008e+08
2.48000000e-01 6.33792047e+08
2.71800000e-01 6.69315557e+08
2.95600000e-01 7.01272694e+08
3.19400000e-01 7.30282376e+08
3.43200000e-01 7.56343773e+08
3.67000000e-01 7.82996600e+08
3.90800000e-01 8.02810337e+08
4.14600000e-01 8.21226862e+08
4.38400000e-01 8.37890429e+08
4.62200000e-01 8.52372706e+08
4.86000000e-01 8.65456220e+08
5.09800000e-01 8.81475197e+08
5.33600000e-01 8.91400473e+08
5.57400000e-01 9.00821094e+08
5.81200000e-01 9.07951876e+08
6.05000000e-01 9.12389424e+08
6.28800000e-01 9.16326366e+08
6.52600000e-01 9.95390996e+08
6.76400000e-01 9.47076915e+08
7.00200000e-01 9.48848099e+08
7.24000000e-01 9.50285174e+08
7.47800000e-01 9.56647227e+08
7.71600000e-01 9.56954136e+08
7.95400000e-01 9.56114711e+08
8.19200000e-01 9.55153324e+08
8.43000000e-01 9.54071040e+08
8.66800000e-01 9.54429427e+08
8.90600000e-01 9.54512496e+08
9.14400000e-01 9.59975860e+08
9.38200000e-01 9.55263405e+08
9.62000000e-01 9.54936911e+08
9.85800000e-01 9.55644808e+08
1.00960000e+00 9.59664065e+08
1.03340000e+00 9.71014102e+08
1.05720000e+00 9.88076172e+08
1.08100000e+00 9.48801343e+08
1.10480000e+00 9.34695074e+08
1.12860000e+00 9.17024830e+08
1.15240000e+00 9.04159643e+08
1.17620000e+00 8.94224979e+08
1.20000000e+00 8.90242252e+08
1.22380000e+00 8.82894965e+08
1.24760000e+00 8.77249618e+08
1.27140000e+00 8.69784215e+08
1.29520000e+00 8.64975651e+08
1.31900000e+00 8.64529105e+08
1.34280000e+00 8.74466812e+08
1.36660000e+00 8.50433830e+08
1.39040000e+00 8.32446774e+08
1.41420000e+00 8.19825002e+08
1.43800000e+00 8.14770422e+08
1.46180000e+00 8.11038303e+08
1.48560000e+00 8.00484639e+08
1.50940000e+00 7.88989313e+08
1.53320000e+00 7.77772183e+08
1.55700000e+00 7.69255677e+08
1.58080000e+00 7.63562939e+08
1.60460000e+00 7.54707365e+08
1.62840000e+00 7.42186080e+08
1.65220000e+00 7.33802409e+08
1.67600000e+00 7.27336016e+08
1.69980000e+00 7.17737383e+08
1.72360000e+00 7.23014257e+08
1.74740000e+00 7.10199902e+08
1.77120000e+00 7.07242647e+08
1.79500000e+00 7.09979172e+08
1.81880000e+00 7.24234671e+08
1.84260000e+00 7.71353270e+08
1.86640000e+00 7.85288700e+08
1.89020000e+00 6.93103435e+08
1.91400000e+00 6.63932379e+08
1.93780000e+00 6.48315229e+08
1.96160000e+00 6.42190294e+08
1.98540000e+00 6.32520783e+08
2.00920000e+00 6.32116102e+08
2.03300000e+00 6.15999659e+08
2.05680000e+00 6.03427083e+08
2.08060000e+00 5.90449828e+08
2.10440000e+00 5.82379490e+08
2.12820000e+00 5.75151716e+08
2.15200000e+00 5.67801851e+08
2.17580000e+00 5.61607011e+08
2.19960000e+00 5.53209124e+08
2.22340000e+00 5.45460615e+08
2.24720000e+00 5.38405823e+08
2.27100000e+00 5.31684749e+08
2.29480000e+00 5.25577401e+08
2.31860000e+00 5.20355858e+08
2.34240000e+00 5.16902071e+08
2.36620000e+00 5.16168959e+08
2.39000000e+00 5.20423611e+08
2.41380000e+00 5.37593232e+08
2.43760000e+00 5.90605625e+08
2.46140000e+00 5.76750448e+08
2.48520000e+00 5.04540568e+08
2.50900000e+00 4.80121606e+08
2.53280000e+00 4.67337086e+08
2.55660000e+00 4.57413005e+08
2.58040000e+00 4.48959394e+08
2.60420000e+00 4.46639849e+08
2.62800000e+00 4.34842700e+08
2.65180000e+00 4.27529563e+08
2.67560000e+00 4.20217052e+08
2.69940000e+00 4.11923836e+08
2.72320000e+00 4.04595160e+08
2.74700000e+00 3.98599477e+08
2.77080000e+00 3.92995397e+08
2.79460000e+00 3.87583048e+08
2.81840000e+00 3.82416180e+08
2.84220000e+00 3.77200228e+08
2.86600000e+00 3.72592270e+08
2.88980000e+00 3.66986453e+08
2.91360000e+00 3.61124393e+08
2.93740000e+00 3.55757230e+08
2.96120000e+00 3.50521636e+08
2.98500000e+00 3.45616613e+08
3.00880000e+00 3.41157387e+08
3.03260000e+00 3.37455001e+08
3.05640000e+00 3.34685382e+08
3.08020000e+00 3.33144944e+08
3.10400000e+00 3.38491935e+08
3.12780000e+00 3.57123852e+08
3.15160000e+00 3.19752471e+08
3.17540000e+00 3.08425471e+08
3.19920000e+00 3.02593317e+08
3.22300000e+00 2.96544197e+08
3.24680000e+00 2.91449848e+08
3.27060000e+00 2.86337758e+08
3.29440000e+00 2.81639913e+08
3.31820000e+00 2.76948455e+08
3.34200000e+00 2.72109188e+08
3.36580000e+00 2.67557324e+08
3.38960000e+00 2.62800521e+08
3.41340000e+00 2.58651928e+08
3.43720000e+00 2.54388236e+08
3.46100000e+00 2.50530477e+08
3.48480000e+00 2.46617833e+08
3.50860000e+00 2.42774794e+08
3.53240000e+00 2.39030597e+08
3.55620000e+00 2.35394772e+08
3.58000000e+00 2.31815941e+08
3.60380000e+00 2.28353383e+08
3.62760000e+00 2.24995439e+08
3.65140000e+00 2.21606570e+08
3.67520000e+00 2.18552922e+08
3.69900000e+00 2.15100056e+08
3.72280000e+00 2.12036439e+08
3.74660000e+00 2.09394967e+08
3.77040000e+00 2.07081776e+08
3.79420000e+00 2.05483436e+08
3.81800000e+00 2.04169999e+08
3.84180000e+00 2.03616403e+08
3.86560000e+00 2.10725293e+08
3.88940000e+00 2.12979551e+08
3.91320000e+00 1.93882736e+08
3.93700000e+00 1.86853823e+08
3.96080000e+00 1.82151219e+08
3.98460000e+00 1.78321072e+08
4.00840000e+00 1.74904423e+08
4.03220000e+00 1.71751344e+08
4.05600000e+00 1.68572125e+08
4.07980000e+00 1.68635015e+08
4.10360000e+00 1.62863107e+08
4.12740000e+00 1.60117180e+08
4.15120000e+00 1.57360024e+08
4.17500000e+00 1.54696219e+08
4.19880000e+00 1.52105106e+08
4.22260000e+00 1.49723154e+08
4.24640000e+00 1.47318216e+08
4.27020000e+00 1.44973606e+08
4.29400000e+00 1.42700791e+08
4.31780000e+00 1.40484460e+08
4.34160000e+00 1.38317483e+08
4.36540000e+00 1.36206747e+08
4.38920000e+00 1.34144182e+08
4.41300000e+00 1.32124410e+08
4.43680000e+00 1.30147523e+08
4.46060000e+00 1.28204169e+08
4.48440000e+00 1.26238708e+08
4.50820000e+00 1.24410594e+08
4.53200000e+00 1.22563653e+08
4.55580000e+00 1.20790396e+08
4.57960000e+00 1.18877703e+08
4.60340000e+00 1.17036236e+08
4.62720000e+00 1.15151059e+08
4.65100000e+00 1.13298334e+08
4.67480000e+00 1.11495744e+08
4.69860000e+00 1.09737795e+08
4.72240000e+00 1.08000543e+08
4.74620000e+00 1.06288988e+08
4.77000000e+00 1.04599310e+08
4.79380000e+00 1.02942784e+08
4.81760000e+00 1.01297404e+08
4.84140000e+00 9.95896958e+07
4.86520000e+00 9.80115774e+07
4.88900000e+00 9.64505522e+07
4.91280000e+00 9.49137348e+07
4.93660000e+00 9.34079007e+07
4.96040000e+00 9.19351266e+07
4.98420000e+00 9.04895097e+07
5.00800000e+00 8.90667055e+07
5.03180000e+00 8.76675457e+07
5.05560000e+00 8.62919718e+07
5.07940000e+00 8.49392204e+07
5.10320000e+00 8.36140051e+07
5.12700000e+00 8.23113791e+07
5.15080000e+00 8.10296727e+07
5.17460000e+00 7.97694139e+07
5.19840000e+00 7.85315495e+07
5.22220000e+00 7.73171914e+07
5.24600000e+00 7.61267660e+07
5.26980000e+00 7.49556488e+07
5.29360000e+00 7.38058256e+07
5.31740000e+00 7.26803127e+07
5.34120000e+00 7.15769945e+07
5.36500000e+00 7.04959702e+07
5.38880000e+00 6.94392887e+07
5.41260000e+00 6.84082575e+07
5.43640000e+00 6.74071172e+07
5.46020000e+00 6.64398795e+07
5.48400000e+00 6.55179818e+07
5.50780000e+00 6.46635734e+07
5.53160000e+00 6.39286806e+07
5.55540000e+00 6.33681697e+07
5.57920000e+00 6.28070371e+07
5.60300000e+00 6.15864956e+07
5.62680000e+00 6.09142504e+07
5.65060000e+00 6.09103605e+07
5.67440000e+00 5.90613624e+07
5.69820000e+00 5.77395066e+07
5.72200000e+00 5.67330949e+07
5.74580000e+00 5.60775249e+07
5.76960000e+00 5.56386476e+07
5.79340000e+00 5.41167613e+07
5.81720000e+00 5.32606567e+07
5.84100000e+00 5.24881499e+07
5.86480000e+00 5.17540704e+07
5.88860000e+00 5.10614362e+07
5.91240000e+00 5.03891392e+07
5.93620000e+00 4.97491224e+07
5.96000000e+00 4.91412087e+07
5.98380000e+00 4.85810708e+07
6.00760000e+00 4.80689480e+07
6.03140000e+00 4.76394824e+07
6.05520000e+00 4.72607553e+07
6.07900000e+00 4.68527341e+07
6.10280000e+00 4.62965617e+07
6.12660000e+00 4.60466396e+07
6.15040000e+00 4.60458038e+07
6.17420000e+00 4.51778115e+07
6.19800000e+00 4.55512506e+07
6.22180000e+00 4.42189974e+07
6.24560000e+00 4.38744924e+07
6.26940000e+00 4.36912194e+07
6.29320000e+00 4.36362851e+07
6.31700000e+00 4.37703952e+07
6.34080000e+00 4.40378678e+07
6.36460000e+00 4.45058090e+07
6.38840000e+00 4.52457600e+07
6.41220000e+00 4.64275086e+07
6.43600000e+00 4.80202014e+07
6.45980000e+00 5.04867065e+07
6.48360000e+00 5.42543691e+07
6.50740000e+00 6.03341863e+07
6.53120000e+00 6.94590124e+07
6.55500000e+00 8.23268491e+07
6.57880000e+00 9.83063126e+07
6.60260000e+00 9.83207582e+07
6.62640000e+00 1.04808545e+08
6.65020000e+00 1.29666242e+08
6.67400000e+00 1.26743537e+08
6.69780000e+00 8.48384208e+07
6.72160000e+00 6.67220595e+07
6.74540000e+00 5.62405410e+07
6.76920000e+00 4.91507624e+07
6.79300000e+00 4.41537769e+07
6.81680000e+00 4.04710876e+07
6.84060000e+00 3.77581283e+07
6.86440000e+00 3.56357957e+07
6.88820000e+00 3.39294739e+07
6.91200000e+00 3.25278733e+07
6.93580000e+00 3.13682395e+07
6.95960000e+00 3.03386957e+07
6.98340000e+00 2.93968429e+07
7.00720000e+00 2.85431710e+07
7.03100000e+00 2.77802446e+07
7.05480000e+00 2.70947117e+07
7.07860000e+00 2.64772773e+07
7.10240000e+00 2.59166819e+07
7.12620000e+00 2.54001455e+07
7.15000000e+00 2.49249499e+07
7.17380000e+00 2.44903027e+07
7.19760000e+00 2.40878021e+07
7.22140000e+00 2.37178620e+07
7.24520000e+00 2.33794606e+07
7.26900000e+00 2.30744624e+07
7.29280000e+00 2.28037104e+07
7.31660000e+00 2.25666380e+07
7.34040000e+00 2.23682809e+07
7.36420000e+00 2.22171121e+07
7.38800000e+00 2.21194844e+07
7.41180000e+00 2.20985104e+07
7.43560000e+00 2.21280363e+07
7.45940000e+00 2.22451055e+07
7.48320000e+00 2.24390140e+07
7.50700000e+00 2.27282535e+07
7.53080000e+00 2.30878666e+07
7.55460000e+00 2.35268063e+07
7.57840000e+00 2.41077688e+07
7.60220000e+00 2.47127034e+07
7.62600000e+00 2.53740485e+07
7.64980000e+00 2.60724777e+07
7.67360000e+00 2.68121243e+07
7.69740000e+00 2.68575042e+07
7.72120000e+00 2.63100156e+07
7.74500000e+00 2.72570676e+07
7.76880000e+00 2.69805886e+07
7.79260000e+00 2.58666984e+07
7.81640000e+00 2.51490534e+07
7.84020000e+00 2.40366433e+07
7.86400000e+00 2.30336452e+07
7.88780000e+00 2.20346484e+07
7.91160000e+00 2.11378526e+07
7.93540000e+00 2.04443451e+07
7.95920000e+00 1.99326470e+07
7.98300000e+00 1.95460493e+07
8.00680000e+00 1.92432671e+07
8.03060000e+00 1.89913852e+07
8.05440000e+00 1.87697160e+07
8.07820000e+00 1.85598569e+07
8.10200000e+00 1.83528141e+07
8.12580000e+00 1.81582764e+07
8.14960000e+00 1.79540782e+07
8.17340000e+00 1.77389560e+07
8.19720000e+00 1.75190488e+07
8.22100000e+00 1.72968805e+07
8.24480000e+00 1.70604832e+07
8.26860000e+00 1.68154065e+07
8.29240000e+00 1.65688802e+07
8.31620000e+00 1.63214227e+07
8.34000000e+00 1.60722379e+07
8.36380000e+00 1.58136923e+07
8.38760000e+00 1.55579597e+07
8.41140000e+00 1.53095153e+07
8.43520000e+00 1.50602494e+07
8.45900000e+00 1.48194361e+07
8.48280000e+00 1.45773413e+07
8.50660000e+00 1.43420644e+07
8.53040000e+00 1.41138184e+07
8.55420000e+00 1.38909772e+07
8.57800000e+00 1.36721677e+07
8.60180000e+00 1.34585243e+07
8.62560000e+00 1.32507631e+07
8.64940000e+00 1.30484599e+07
8.67320000e+00 1.28522696e+07
8.69700000e+00 1.26605879e+07
8.72080000e+00 1.24769165e+07
8.74460000e+00 1.22969862e+07
8.76840000e+00 1.21233261e+07
8.79220000e+00 1.19550907e+07
8.81600000e+00 1.17870388e+07
8.83980000e+00 1.16260342e+07
8.86360000e+00 1.14685748e+07
8.88740000e+00 1.13105143e+07
8.91120000e+00 1.11472702e+07
8.93500000e+00 1.09892769e+07
8.95880000e+00 1.08332576e+07
8.98260000e+00 1.06714600e+07
9.00640000e+00 1.05041992e+07
9.03020000e+00 1.03358692e+07
9.05400000e+00 1.01745913e+07
9.07780000e+00 1.00322527e+07
9.10160000e+00 9.88844353e+06
9.12540000e+00 9.73301451e+06
9.14920000e+00 9.57085196e+06
9.17300000e+00 9.41404791e+06
9.19680000e+00 9.25998492e+06
9.22060000e+00 9.10931144e+06
9.24440000e+00 8.95783238e+06
9.26820000e+00 8.81857688e+06
9.29200000e+00 8.69045502e+06
9.31580000e+00 8.55870610e+06
9.33960000e+00 8.43202931e+06
9.36340000e+00 8.30658283e+06
9.38720000e+00 8.18383310e+06
9.41100000e+00 8.06283264e+06
9.43480000e+00 7.94266454e+06
9.45860000e+00 7.82526839e+06
9.48240000e+00 7.70874513e+06
9.50620000e+00 7.59446756e+06
9.53000000e+00 7.48111270e+06
9.55380000e+00 7.36852882e+06
9.57760000e+00 7.25866846e+06
9.60140000e+00 7.14934358e+06
9.62520000e+00 7.04230583e+06
9.64900000e+00 6.93524194e+06
9.67280000e+00 6.83115057e+06
9.69660000e+00 6.72725423e+06
9.72040000e+00 6.62612765e+06
9.74420000e+00 6.52548568e+06
9.76800000e+00 6.42723891e+06
9.79180000e+00 6.32972940e+06
9.81560000e+00 6.23412531e+06
9.83940000e+00 6.13928918e+06
9.86320000e+00 6.04667631e+06
9.88700000e+00 5.95517162e+06
9.91080000e+00 5.86548270e+06
9.93460000e+00 5.77620854e+06
9.95840000e+00 5.68884179e+06
9.98220000e+00 5.60331188e+06
1.00060000e+01 5.51726299e+06
1.00298000e+01 5.43477613e+06
1.00536000e+01 5.35229604e+06
1.00774000e+01 5.27143449e+06
1.01012000e+01 5.19127487e+06
1.01250000e+01 5.11274845e+06
1.01488000e+01 5.03573240e+06
1.01726000e+01 4.95945335e+06
1.01964000e+01 4.88539071e+06
1.02202000e+01 4.81171190e+06
1.02440000e+01 4.73996437e+06
1.02678000e+01 4.66837988e+06
1.02916000e+01 4.59774625e+06
1.03154000e+01 4.52856013e+06
1.03392000e+01 4.46087220e+06
1.03630000e+01 4.39267123e+06
1.03868000e+01 4.32669345e+06
1.04106000e+01 4.26197899e+06
1.04344000e+01 4.19825958e+06
1.04582000e+01 4.13518006e+06
1.04820000e+01 4.07293899e+06
1.05058000e+01 4.01205905e+06
1.05296000e+01 3.95222784e+06
1.05534000e+01 3.89254990e+06
1.05772000e+01 3.83427290e+06
1.06010000e+01 3.77726798e+06
1.06248000e+01 3.72063503e+06
1.06486000e+01 3.66492525e+06
1.06724000e+01 3.61029397e+06
1.06962000e+01 3.55653895e+06
1.07200000e+01 3.50316909e+06
1.07438000e+01 3.45117453e+06
1.07676000e+01 3.39981711e+06
1.07914000e+01 3.34872767e+06
1.08152000e+01 3.29840897e+06
1.08390000e+01 3.24937271e+06
1.08628000e+01 3.20106466e+06
1.08866000e+01 3.15324851e+06
1.09104000e+01 3.10661659e+06
1.09342000e+01 3.05944631e+06
1.09580000e+01 3.01424080e+06
1.09818000e+01 2.96945638e+06
1.10056000e+01 2.92495358e+06
1.10294000e+01 2.88117078e+06
1.10532000e+01 2.83860685e+06
1.10770000e+01 2.79629905e+06
1.11008000e+01 2.75436439e+06
1.11246000e+01 2.71356275e+06
1.11484000e+01 2.67349689e+06
1.11722000e+01 2.63291425e+06
1.11960000e+01 2.59441199e+06
1.12198000e+01 2.55592341e+06
1.12436000e+01 2.51735925e+06
1.12674000e+01 2.48039755e+06
1.12912000e+01 2.44290504e+06
1.13150000e+01 2.40707591e+06
1.13388000e+01 2.37064403e+06
1.13626000e+01 2.33593424e+06
1.13864000e+01 2.30090582e+06
1.14102000e+01 2.26691946e+06
1.14340000e+01 2.23296227e+06
1.14578000e+01 2.19927190e+06
1.14816000e+01 2.16712305e+06
1.15054000e+01 2.13446728e+06
1.15292000e+01 2.10303334e+06
1.15530000e+01 2.07157541e+06
1.15768000e+01 2.04121151e+06
1.16006000e+01 2.01056543e+06
1.16244000e+01 1.98071220e+06
1.16482000e+01 1.95118388e+06
1.16720000e+01 1.92241037e+06
1.16958000e+01 1.89408793e+06
1.17196000e+01 1.86595269e+06
1.17434000e+01 1.83826974e+06
1.17672000e+01 1.81093124e+06
1.17910000e+01 1.78411109e+06
1.18148000e+01 1.75746851e+06
1.18386000e+01 1.73139462e+06
1.18624000e+01 1.70584485e+06
1.18862000e+01 1.68031500e+06


==> figs/axion_flux/primakoff.dat <==
# Spectral flux over full solar volume by SolarAxionFlux v0.9.
# Columns: energy values [keV] | axion flux [cm^-2 s^-1 keV^-1]
1.00000000e-01 6.02070215e+07
1.23800000e-01 1.20413294e+08
1.47600000e-01 2.10915899e+08
1.71400000e-01 3.37096459e+08
1.95200000e-01 5.03613132e+08
2.19000000e-01 7.13771908e+08
2.42800000e-01 9.68998125e+08
2.66600000e-01 1.26849701e+09
2.90400000e-01 1.60891155e+09
3.14200000e-01 1.98481615e+09
3.38000000e-01 2.39798482e+09
3.61800000e-01 2.84902970e+09
3.85600000e-01 3.33718634e+09
4.09400000e-01 3.86185217e+09
4.33200000e-01 4.42206006e+09
4.57000000e-01 5.01669359e+09
4.80800000e-01 5.64452550e+09
5.04600000e-01 6.30424533e+09
5.28400000e-01 6.99448071e+09
5.52200000e-01 7.71381450e+09
5.76000000e-01 8.46079880e+09
5.99800000e-01 9.23396668e+09
6.23600000e-01 1.00318419e+10
6.47400000e-01 1.08529471e+10
6.71200000e-01 1.16958108e+10
6.95000000e-01 1.25589727e+10
7.18800000e-01 1.34409890e+10
7.42600000e-01 1.43404363e+10
7.66400000e-01 1.52559147e+10
7.90200000e-01 1.61834917e+10
8.14000000e-01 1.71267096e+10
8.37800000e-01 1.80819141e+10
8.61600000e-01 1.90486221e+10
8.85400000e-01 2.00240541e+10
9.09200000e-01 2.10077266e+10
9.33000000e-01 2.19984576e+10
9.56800000e-01 2.29950991e+10
9.80600000e-01 2.39965383e+10
1.00440000e+00 2.50016972e+10
1.02820000e+00 2.60095325e+10
1.05200000e+00 2.70190357e+10
1.07580000e+00 2.80292327e+10
1.09960000e+00 2.90391835e+10
1.12340000e+00 3.00479818e+10
1.14720000e+00 3.10547547e+10
1.17100000e+00 3.20586621e+10
1.19480000e+00 3.30588962e+10
1.21860000e+00 3.40546811e+10
1.24240000e+00 3.50452719e+10
1.26620000e+00 3.60299546e+10
1.29000000e+00 3.70080452e+10
1.31380000e+00 3.79788891e+10
1.33760000e+00 3.89418607e+10
1.36140000e+00 3.98963623e+10
1.38520000e+00 4.08418243e+10
1.40900000e+00 4.17777037e+10
1.43280000e+00 4.27034841e+10
1.45660000e+00 4.36186747e+10
1.48040000e+00 4.45228098e+10
1.50420000e+00 4.54154485e+10
1.52800000e+00 4.62961734e+10
1.55180000e+00 4.71645908e+10
1.57560000e+00 4.80203295e+10
1.59940000e+00 4.88630403e+10
1.62320000e+00 4.96923957e+10
1.64700000e+00 5.05080891e+10
1.67080000e+00 5.13098342e+10
1.69460000e+00 5.20973647e+10
1.71840000e+00 5.28704333e+10
1.74220000e+00 5.36288115e+10
1.76600000e+00 5.43722889e+10
1.78980000e+00 5.51006729e+10
1.81360000e+00 5.58137877e+10
1.83740000e+00 5.65114743e+10
1.86120000e+00 5.71935898e+10
1.88500000e+00 5.78600067e+10
1.90880000e+00 5.85106127e+10
1.93260000e+00 5.91453100e+10
1.95640000e+00 5.97640150e+10
1.98020000e+00 6.03666577e+10
2.00400000e+00 6.09531814e+10
2.02780000e+00 6.15235420e+10
2.05160000e+00 6.20777079e+10
2.07540000e+00 6.26156591e+10
2.09920000e+00 6.31373874e+10
2.12300000e+00 6.36428954e+10
2.14680000e+00 6.41321963e+10
2.17060000e+00 6.46053138e+10
2.19440000e+00 6.50622812e+10
2.21820000e+00 6.55031414e+10
2.24200000e+00 6.59279464e+10
2.26580000e+00 6.63367567e+10
2.28960000e+00 6.67296415e+10
2.31340000e+00 6.71066778e+10
2.33720000e+00 6.74679504e+10
2.36100000e+00 6.78135515e+10
2.38480000e+00 6.81435801e+10
2.40860000e+00 6.84581421e+10
2.43240000e+00 6.87573497e+10
2.45620000e+00 6.90413213e+10
2.48000000e+00 6.93101810e+10
2.50380000e+00 6.95640585e+10
2.52760000e+00 6.98030887e+10
2.55140000e+00 7.00274113e+10
2.57520000e+00 7.02371711e+10
2.59900000e+00 7.04325168e+10
2.62280000e+00 7.06136018e+10
2.64660000e+00 7.07805830e+10
2.67040000e+00 7.09336214e+10
2.69420000e+00 7.10728812e+10
2.71800000e+00 7.11985298e+10
2.74180000e+00 7.13078735e+10
2.76560000e+00 7.14067757e+10
2.78940000e+00 7.14925870e+10
2.81320000e+00 7.15654855e+10
2.83700000e+00 7.16256520e+10
2.86080000e+00 7.16732689e+10
2.88460000e+00 7.17085208e+10
2.90840000e+00 7.17315938e+10
2.93220000e+00 7.17426753e+10
2.95600000e+00 7.17419544e+10
2.97980000e+00 7.17296212e+10
3.00360000e+00 7.17058666e+10
3.02740000e+00 7.16708826e+10
3.05120000e+00 7.16248620e+10
3.07500000e+00 7.15679979e+10
3.09880000e+00 7.15004840e+10
3.12260000e+00 7.14225142e+10
3.14640000e+00 7.13342827e+10
3.17020000e+00 7.12359838e+10
3.19400000e+00 7.11278115e+10
3.21780000e+00 7.10099599e+10
3.24160000e+00 7.08826227e+10
3.26540000e+00 7.07459932e+10
3.28920000e+00 7.06002643e+10
3.31300000e+00 7.04456282e+10
3.33680000e+00 7.02822765e+10
3.36060000e+00 7.01104001e+10
3.38440000e+00 6.99301890e+10
3.40820000e+00 6.97418322e+10
3.43200000e+00 6.95455180e+10
3.45580000e+00 6.93414332e+10
3.47960000e+00 6.91297638e+10
3.50340000e+00 6.89106943e+10
3.52720000e+00 6.86844083e+10
3.55100000e+00 6.84510878e+10
3.57480000e+00 6.82109134e+10
3.59860000e+00 6.79640643e+10
3.62240000e+00 6.77107183e+10
3.64620000e+00 6.74510516e+10
3.67000000e+00 6.71852386e+10
3.69380000e+00 6.69134525e+10
3.71760000e+00 6.66358643e+10
3.74140000e+00 6.63526437e+10
3.76520000e+00 6.60639585e+10
3.78900000e+00 6.57699747e+10
3.81280000e+00 6.54708564e+10
3.83660000e+00 6.51667660e+10
3.86040000e+00 6.48578640e+10
3.88420000e+00 6.45443089e+10
3.90800000e+00 6.42262573e+10
3.93180000e+00 6.39038640e+10
3.95560000e+00 6.35772817e+10
3.97940000e+00 6.32466612e+10
4.00320000e+00 6.29121511e+10
4.02700000e+00 6.25738982e+10
4.05080000e+00 6.22320473e+10
4.07460000e+00 6.18867411e+10
4.09840000e+00 6.15381201e+10
4.12220000e+00 6.11863229e+10
4.14600000e+00 6.08314862e+10
4.16980000e+00 6.04737444e+10
4.19360000e+00 6.01132298e+10
4.21740000e+00 5.97500728e+10
4.24120000e+00 5.93844017e+10
4.26500000e+00 5.90163427e+10
4.28880000e+00 5.86460199e+10
4.31260000e+00 5.82735554e+10
4.33640000e+00 5.78990692e+10
4.36020000e+00 5.75226792e+10
4.38400000e+00 5.71445015e+10
4.40780000e+00 5.67646497e+10
4.43160000e+00 5.63832358e+10
4.45540000e+00 5.60003695e+10
4.47920000e+00 5.56161586e+10
4.50300000e+00 5.52307088e+10
4.52680000e+00 5.48441240e+10
4.55060000e+00 5.44565059e+10
4.57440000e+00 5.40679543e+10
4.59820000e+00 5.36785671e+10
4.62200000e+00 5.32884401e+10
4.64580000e+00 5.28976673e+10
4.66960000e+00 5.25063406e+10
4.69340000e+00 5.21145504e+10
4.71720000e+00 5.17223847e+10
4.74100000e+00 5.13299298e+10
4.76480000e+00 5.09372705e+10
4.78860000e+00 5.05444891e+10
4.81240000e+00 5.01516667e+10
4.83620000e+00 4.97588822e+10
4.86000000e+00 4.93662128e+10
4.88380000e+00 4.89737340e+10
4.90760000e+00 4.85815195e+10
4.93140000e+00 4.81896412e+10
4.95520000e+00 4.77981695e+10
4.97900000e+00 4.74071728e+10
5.00280000e+00 4.70167180e+10
5.02660000e+00 4.66268704e+10
5.05040000e+00 4.62376935e+10
5.07420000e+00 4.58492494e+10
5.09800000e+00 4.54615983e+10
5.12180000e+00 4.50747990e+10
5.14560000e+00 4.46889088e+10
5.16940000e+00 4.43039834e+10
5.19320000e+00 4.39200768e+10
5.21700000e+00 4.35372420e+10
5.24080000e+00 4.31555299e+10
5.26460000e+00 4.27749904e+10
5.28840000e+00 4.23956717e+10
5.31220000e+00 4.20176208e+10
5.33600000e+00 4.16408833e+10
5.35980000e+00 4.12655031e+10
5.38360000e+00 4.08915231e+10
5.40740000e+00 4.05189848e+10
5.43120000e+00 4.01479283e+10
5.45500000e+00 3.97783924e+10
5.47880000e+00 3.94104148e+10
5.50260000e+00 3.90440317e+10
5.52640000e+00 3.86792784e+10
5.55020000e+00 3.83161886e+10
5.57400000e+00 3.79547950e+10
5.59780000e+00 3.75951294e+10
5.62160000e+00 3.72372219e+10
5.64540000e+00 3.68811019e+10
5.66920000e+00 3.65267976e+10
5.69300000e+00 3.61743361e+10
5.71680000e+00 3.58237432e+10
5.74060000e+00 3.54750440e+10
5.76440000e+00 3.51282625e+10
5.78820000e+00 3.47834214e+10
5.81200000e+00 3.44405428e+10
5.83580000e+00 3.40996476e+10
5.85960000e+00 3.37619204e+10
5.88340000e+00 3.34250392e+10
5.90720000e+00 3.30901985e+10
5.93100000e+00 3.27574156e+10
5.95480000e+00 3.24266562e+10
5.97860000e+00 3.20980371e+10
6.00240000e+00 3.17715222e+10
6.02620000e+00 3.14471254e+10
6.05000000e+00 3.11249157e+10
6.07380000e+00 3.08047930e+10
6.09760000e+00 3.04868250e+10
6.12140000e+00 3.01710224e+10
6.14520000e+00 2.98573949e+10
6.16900000e+00 2.95459519e+10
6.19280000e+00 2.92367018e+10
6.21660000e+00 2.89296523e+10
6.24040000e+00 2.86248106e+10
6.26420000e+00 2.83221830e+10
6.28800000e+00 2.80217754e+10
6.31180000e+00 2.77235853e+10
6.33560000e+00 2.74276324e+10
6.35940000e+00 2.71339130e+10
6.38320000e+00 2.68424303e+10
6.40700000e+00 2.65531872e+10
6.43080000e+00 2.62661858e+10
6.45460000e+00 2.59814277e+10
6.47840000e+00 2.56989139e+10
6.50220000e+00 2.54186452e+10
6.52600000e+00 2.51406214e+10
6.54980000e+00 2.48648422e+10
6.57360000e+00 2.45913066e+10
6.59740000e+00 2.43200133e+10
6.62120000e+00 2.40509602e+10
6.64500000e+00 2.37841452e+10
6.66880000e+00 2.35195655e+10
6.69260000e+00 2.32572180e+10
6.71640000e+00 2.29970989e+10
6.74020000e+00 2.27392045e+10
6.76400000e+00 2.24835302e+10
6.78780000e+00 2.22300714e+10
6.81160000e+00 2.19788229e+10
6.83540000e+00 2.17297793e+10
6.85920000e+00 2.14829348e+10
6.88300000e+00 2.12382832e+10
6.90680000e+00 2.09958180e+10
6.93060000e+00 2.07555325e+10
6.95440000e+00 2.05174196e+10
6.97820000e+00 2.02814719e+10
7.00200000e+00 2.00476817e+10
7.02580000e+00 1.98160411e+10
7.04960000e+00 1.95865419e+10
7.07340000e+00 1.93591755e+10
7.09720000e+00 1.91339334e+10
7.12100000e+00 1.89108065e+10
7.14480000e+00 1.86897856e+10
7.16860000e+00 1.84708614e+10
7.19240000e+00 1.82540241e+10
7.21620000e+00 1.80392641e+10
7.24000000e+00 1.78265711e+10
7.26380000e+00 1.76159351e+10
7.28760000e+00 1.74073455e+10
7.31140000e+00 1.72007919e+10
7.33520000e+00 1.69962634e+10
7.35900000e+00 1.67937491e+10
7.38280000e+00 1.65932380e+10
7.40660000e+00 1.63947188e+10
7.43040000e+00 1.61981802e+10
7.45420000e+00 1.60036107e+10
7.47800000e+00 1.58109986e+10
7.50180000e+00 1.56208107e+10
7.52560000e+00 1.54320719e+10
7.54940000e+00 1.52452549e+10
7.57320000e+00 1.50603477e+10
7.59700000e+00 1.48773381e+10
7.62080000e+00 1.46962139e+10
7.64460000e+00 1.45169626e+10
7.66840000e+00 1.43395718e+10
7.69220000e+00 1.41640291e+10
7.71600000e+00 1.39903217e+10
7.73980000e+00 1.38184370e+10
7.76360000e+00 1.36483623e+10
7.78740000e+00 1.34800848e+10
7.81120000e+00 1.33135916e+10
7.83500000e+00 1.31488699e+10
7.85880000e+00 1.29859066e+10
7.88260000e+00 1.28246889e+10
7.90640000e+00 1.26652037e+10
7.93020000e+00 1.25074380e+10
7.95400000e+00 1.23513786e+10
7.97780000e+00 1.21970125e+10
8.00160000e+00 1.20443266e+10
8.02540000e+00 1.18933077e+10
8.04920000e+00 1.17439426e+10
8.07300000e+00 1.15962182e+10
8.09680000e+00 1.14501214e+10
8.12060000e+00 1.13056390e+10
8.14440000e+00 1.11627577e+10
8.16820000e+00 1.10214644e+10
8.19200000e+00 1.08817460e+10
8.21580000e+00 1.07435892e+10
8.23960000e+00 1.06069811e+10
8.26340000e+00 1.04719083e+10
8.28720000e+00 1.03383578e+10
8.31100000e+00 1.02063166e+10
8.33480000e+00 1.00757715e+10
8.35860000e+00 9.94670955e+09
8.38240000e+00 9.81911766e+09
8.40620000e+00 9.69298286e+09
8.43000000e+00 9.56829221e+09
8.45380000e+00 9.44503278e+09
8.47760000e+00 9.32319169e+09
8.50140000e+00 9.20275609e+09
8.52520000e+00 9.08371317e+09
8.54900000e+00 8.96605017e+09
8.57280000e+00 8.84975654e+09
8.59660000e+00 8.73481524e+09
8.62040000e+00 8.62121583e+09
8.64420000e+00 8.50894573e+09
8.66800000e+00 8.39799242e+09
8.69180000e+00 8.28834342e+09
8.71560000e+00 8.17998630e+09
8.73940000e+00 8.07290870e+09
8.76320000e+00 7.96709832e+09
8.78700000e+00 7.86254288e+09
8.81080000e+00 7.75923021e+09
8.83460000e+00 7.65714816e+09
8.85840000e+00 7.55628467e+09
8.88220000e+00 7.45662772e+09
8.90600000e+00 7.35816537e+09
8.92980000e+00 7.26088574e+09
8.95360000e+00 7.16477701e+09
8.97740000e+00 7.06982744e+09
9.00120000e+00 6.97602533e+09
9.02500000e+00 6.88335908e+09
9.04880000e+00 6.79181714e+09
9.07260000e+00 6.70138805e+09
9.09640000e+00 6.61206039e+09
9.12020000e+00 6.52382283e+09
9.14400000e+00 6.43666412e+09
9.16780000e+00 6.35057306e+09
9.19160000e+00 6.26553855e+09
9.21540000e+00 6.18154954e+09
9.23920000e+00 6.09859507e+09
9.26300000e+00 6.01666425e+09
9.28680000e+00 5.93574625e+09
9.31060000e+00 5.85583035e+09
9.33440000e+00 5.77690587e+09
9.35820000e+00 5.69896223e+09
9.38200000e+00 5.62198891e+09
9.40580000e+00 5.54597550e+09
9.42960000e+00 5.47091161e+09
9.45340000e+00 5.39678699e+09
9.47720000e+00 5.32359143e+09
9.50100000e+00 5.25131480e+09
9.52480000e+00 5.17994706e+09
9.54860000e+00 5.10948181e+09
9.57240000e+00 5.03990198e+09
9.59620000e+00 4.97120137e+09
9.62000000e+00 4.90337026e+09
9.64380000e+00 4.83639420e+09
9.66760000e+00 4.77027327e+09
9.69140000e+00 4.70499311e+09
9.71520000e+00 4.64054431e+09
9.73900000e+00 4.57691753e+09
9.76280000e+00 4.51410352e+09
9.78660000e+00 4.45209309e+09
9.81040000e+00 4.39087713e+09
9.83420000e+00 4.33044664e+09
9.85800000e+00 4.27079266e+09
9.88180000e+00 4.21190632e+09
9.90560000e+00 4.15377884e+09
9.92940000e+00 4.09640151e+09
9.95320000e+00 4.03976569e+09
9.97700000e+00 3.98386283e+09
1.00008000e+01 3.92868445e+09
1.00246000e+01 3.87422215e+09
1.00484000e+01 3.82046760e+09
1.00722000e+01 3.76741255e+09
1.00960000e+01 3.71504884e+09
1.01198000e+01 3.66336837e+09
1.01436000e+01 3.61237540e+09
1.01674000e+01 3.56203732e+09
1.01912000e+01 3.51235864e+09
1.02150000e+01 3.46333158e+09
1.02388000e+01 3.41494841e+09
1.02626000e+01 3.36720149e+09
1.02864000e+01 3.32008325e+09
1.03102000e+01 3.27358619e+09
1.03340000e+01 3.22770289e+09
1.03578000e+01 3.18242599e+09
1.03816000e+01 3.13774822e+09
1.04054000e+01 3.09366236e+09
1.04292000e+01 3.05016130e+09
1.04530000e+01 3.00723795e+09
1.04768000e+01 2.96488534e+09
1.05006000e+01 2.92309679e+09
1.05244000e+01 2.88186493e+09
1.05482000e+01 2.84118325e+09
1.05720000e+01 2.80104504e+09
1.05958000e+01 2.76144364e+09
1.06196000e+01 2.72237248e+09
1.06434000e+01 2.68382506e+09
1.06672000e+01 2.64333853e+09
1.06910000e+01 2.60585069e+09
1.07148000e+01 2.56886711e+09
1.07386000e+01 2.53238156e+09
1.07624000e+01 2.49638787e+09
1.07862000e+01 2.46087993e+09
1.08100000e+01 2.42585171e+09
1.08338000e+01 2.39129723e+09
1.08576000e+01 2.35721058e+09
1.08814000e+01 2.32358591e+09
1.09052000e+01 2.29041743e+09
1.09290000e+01 2.25769944e+09
1.09528000e+01 2.22542625e+09
1.09766000e+01 2.19359229e+09
1.10004000e+01 2.16219201e+09
1.10242000e+01 2.13121994e+09
1.10480000e+01 2.10067066e+09
1.10718000e+01 2.07053881e+09
1.10956000e+01 2.04081911e+09
1.11194000e+01 2.01150631e+09
1.11432000e+01 1.98259523e+09
1.11670000e+01 1.95408075e+09
1.11908000e+01 1.92595781e+09
1.12146000e+01 1.89822140e+09
1.12384000e+01 1.87086658e+09
1.12622000e+01 1.84388844e+09
1.12860000e+01 1.81728216e+09
1.13098000e+01 1.79104293e+09
1.13336000e+01 1.76516605e+09
1.13574000e+01 1.73964683e+09
1.13812000e+01 1.71448064e+09
1.14050000e+01 1.68966293e+09
1.14288000e+01 1.66518918e+09
1.14526000e+01 1.64105492e+09
1.14764000e+01 1.61725575e+09
1.15002000e+01 1.59378730e+09
1.15240000e+01 1.57064525e+09
1.15478000e+01 1.54782537e+09
1.15716000e+01 1.52532343e+09
1.15954000e+01 1.50313527e+09
1.16192000e+01 1.48125679e+09
1.16430000e+01 1.45968392e+09
1.16668000e+01 1.43841265e+09
1.16906000e+01 1.41743900e+09
1.17144000e+01 1.39675907e+09
1.17382000e+01 1.37636898e+09
1.17620000e+01 1.35626490e+09
1.17858000e+01 1.33644305e+09
1.18096000e+01 1.31689970e+09
1.18334000e+01 1.29763115e+09
1.18572000e+01 1.27863376e+09
1.18810000e+01 1.25990392e+09
1.19048000e+01 1.24143808e+09
1.19286000e+01 1.22323272e+09
1.19524000e+01 1.20528437e+09
1.19762000e+01 1.18758959e+09

